Reservoir Memory Machines as Neural Computers

Differentiable neural computers extend artificial neural networks with an explicit memory without interference, thus enabling the model to perform classic computation tasks such as graph traversal. However, such models are difficult to train, requiring long training times and large datasets. In this work, we achieve some of the computational capabilities of differentiable neural computers with a model that can be trained very efficiently, namely an echo state network with an explicit memory without interference. This extension enables echo state networks to recognize all regular languages, including those that contractive echo state networks provably can not recognize. Further, we demonstrate experimentally that our model performs comparably to its fully-trained deep version on several typical benchmark tasks for differentiable neural computers.

==> associative_recall_input.csv <==
0	0	0
0	1	1
0	2	1
0	3	0
0	4	0
0	5	1
0	6	0
0	7	0
1	0	0
1	1	0
1	2	0
1	3	1
1	4	1
1	5	1
1	6	0
1	7	0
2	0	0
2	1	1
2	2	0
2	3	1
2	4	0
2	5	1
2	6	0
2	7	0
3	0	1
3	1	0
3	2	1
3	3	0
3	4	1
3	5	1
3	6	0
3	7	0
4	0	1
4	1	1
4	2	1
4	3	0
4	4	1
4	5	0
4	6	0
4	7	0
5	0	1
5	1	0
5	2	0
5	3	0
5	4	0
5	5	0
5	6	0
5	7	0
6	0	1
6	1	1
6	2	1
6	3	0
6	4	0
6	5	0
6	6	0
6	7	0
7	0	0
7	1	1
7	2	1
7	3	0
7	4	0
7	5	0
7	6	0
7	7	0
8	0	1
8	1	1
8	2	1
8	3	1
8	4	0
8	5	1
8	6	0
8	7	0
9	0	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	0
9	6	1
9	7	0
10	0	0
10	1	1
10	2	1
10	3	0
10	4	0
10	5	1
10	6	0
10	7	0
11	0	0
11	1	0
11	2	0
11	3	1
11	4	1
11	5	1
11	6	0
11	7	0
12	0	0
12	1	1
12	2	0
12	3	1
12	4	0
12	5	1
12	6	0
12	7	0
13	0	0
13	1	0
13	2	0
13	3	0
13	4	0
13	5	0
13	6	0
13	7	0
14	0	0
14	1	0
14	2	0
14	3	0
14	4	0
14	5	0
14	6	0
14	7	0
15	0	0
15	1	0
15	2	0
15	3	0
15	4	0
15	5	0
15	6	0
15	7	0
16	0	0
16	1	0
16	2	0
16	3	0
16	4	0
16	5	0
16	6	0
16	7	0


==> associative_recall_output.csv <==
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
1	0	0
1	1	0
1	2	0
1	3	0
1	4	0
1	5	0
1	6	0
2	0	0
2	1	0
2	2	0
2	3	0
2	4	0
2	5	0
2	6	0
3	0	0
3	1	1
3	2	1
3	3	0
3	4	0
3	5	1
3	6	0
4	0	0
4	1	0
4	2	0
4	3	1
4	4	1
4	5	1
4	6	0
5	0	0
5	1	1
5	2	0
5	3	1
5	4	0
5	5	1
5	6	0
6	0	1
6	1	0
6	2	1
6	3	0
6	4	1
6	5	1
6	6	0
7	0	1
7	1	1
7	2	1
7	3	0
7	4	1
7	5	0
7	6	0
8	0	1
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
9	0	1
9	1	1
9	2	1
9	3	0
9	4	0
9	5	0
9	6	0
10	0	0
10	1	1
10	2	1
10	3	0
10	4	0
10	5	0
10	6	0
11	0	1
11	1	1
11	2	1
11	3	1
11	4	0
11	5	1
11	6	0
12	0	0
12	1	1
12	2	0
12	3	1
12	4	0
12	5	1
12	6	0
13	0	1
13	1	0
13	2	1
13	3	0
13	4	1
13	5	1
13	6	0
14	0	1
14	1	1
14	2	1
14	3	0
14	4	1
14	5	0
14	6	0
15	0	1
15	1	0
15	2	0
15	3	0
15	4	0
15	5	0
15	6	0
16	0	0
16	1	0
16	2	0
16	3	0
16	4	0
16	5	0
16	6	0


==> associative_recall_states.csv <==
0	0	0
0	1	0
1	0	0
1	1	0
2	0	0
2	1	0
3	0	0
3	1	0
4	0	0
4	1	0
5	0	1
5	1	0
6	0	0
6	1	0
7	0	0
7	1	0
8	0	2
8	1	0
9	0	0
9	1	0
10	0	0
10	1	0
11	0	0
11	1	0
12	0	1
12	1	0
13	0	0
13	1	0
14	0	0
14	1	0
15	0	0
15	1	0
16	0	0
16	1	0


==> image_copy_input.csv <==
0	0	0.0
0	1	0.0
0	2	0.0
0	3	0.0
0	4	0.0
0	5	0.0
0	6	0.0
0	7	0.0
0	8	0.0
0	9	0.0
0	10	0.0
0	11	0.0
0	12	0.0
0	13	0.0
0	14	0.0
0	15	0.0
0	16	0.0
0	17	0.0
0	18	0.0
0	19	0.0
0	20	0.0
0	21	0.0
0	22	0.0
0	23	0.0
0	24	0.0
0	25	0.0
0	26	0.0
0	27	0.0
0	28	0
1	0	0.0
1	1	0.0
1	2	0.0
1	3	0.0
1	4	0.0
1	5	0.0
1	6	0.0
1	7	0.0
1	8	0.0
1	9	0.0
1	10	0.0
1	11	0.0
1	12	0.0
1	13	0.0
1	14	0.0
1	15	0.0
1	16	0.0
1	17	0.0
1	18	0.0
1	19	0.0
1	20	0.0
1	21	0.0
1	22	0.0
1	23	0.0
1	24	0.0
1	25	0.0
1	26	0.0
1	27	0.0
1	28	0
2	0	0.0
2	1	0.0
2	2	0.0
2	3	0.0
2	4	0.0
2	5	0.0
2	6	0.0
2	7	0.0
2	8	0.0
2	9	0.0
2	10	0.0
2	11	0.0
2	12	0.0
2	13	0.0
2	14	0.0
2	15	0.0
2	16	0.0
2	17	0.0
2	18	0.0
2	19	0.0
2	20	0.0
2	21	0.0
2	22	0.0
2	23	0.0
2	24	0.0
2	25	0.0
2	26	0.0
2	27	0.0
2	28	0
3	0	0.0
3	1	0.0
3	2	0.0
3	3	0.0
3	4	0.0
3	5	0.0
3	6	0.0
3	7	0.0
3	8	0.0
3	9	0.0
3	10	0.0
3	11	0.0
3	12	0.0
3	13	0.0
3	14	0.0
3	15	0.0
3	16	0.0
3	17	0.0
3	18	0.0
3	19	0.0
3	20	0.0
3	21	0.0
3	22	0.0
3	23	0.0
3	24	0.0
3	25	0.0
3	26	0.0
3	27	0.0
3	28	0
4	0	0.0
4	1	0.0
4	2	0.0
4	3	0.0
4	4	0.0
4	5	0.0
4	6	0.0
4	7	0.0
4	8	0.0
4	9	0.0
4	10	0.0
4	11	0.0
4	12	0.0
4	13	0.0
4	14	0.0
4	15	0.0
4	16	0.0
4	17	0.0
4	18	0.0
4	19	0.0
4	20	0.0
4	21	0.0
4	22	0.0
4	23	0.0
4	24	0.0
4	25	0.0
4	26	0.0
4	27	0.0
4	28	0
5	0	0.0
5	1	0.0
5	2	0.0
5	3	0.0
5	4	0.0
5	5	0.0
5	6	0.0
5	7	0.0
5	8	0.0
5	9	0.0
5	10	0.0
5	11	0.0
5	12	0.0
5	13	0.0
5	14	25.0
5	15	127.0
5	16	209.0
5	17	254.0
5	18	191.0
5	19	160.0
5	20	79.0
5	21	0.0
5	22	0.0
5	23	0.0
5	24	0.0
5	25	0.0
5	26	0.0
5	27	0.0
5	28	0
6	0	0.0
6	1	0.0
6	2	0.0
6	3	0.0
6	4	0.0
6	5	0.0
6	6	0.0
6	7	0.0
6	8	0.0
6	9	0.0
6	10	0.0
6	11	0.0
6	12	0.0
6	13	78.0
6	14	212.0
6	15	254.0
6	16	254.0
6	17	254.0
6	18	254.0
6	19	254.0
6	20	244.0
6	21	53.0
6	22	0.0
6	23	0.0
6	24	0.0
6	25	0.0
6	26	0.0
6	27	0.0
6	28	0
7	0	0.0
7	1	0.0
7	2	0.0
7	3	0.0
7	4	0.0
7	5	0.0
7	6	0.0
7	7	0.0
7	8	0.0
7	9	0.0
7	10	0.0
7	11	0.0
7	12	156.0
7	13	245.0
7	14	254.0
7	15	161.0
7	16	56.0
7	17	56.0
7	18	84.0
7	19	204.0
7	20	254.0
7	21	235.0
7	22	46.0
7	23	0.0
7	24	0.0
7	25	0.0
7	26	0.0
7	27	0.0
7	28	0
8	0	0.0
8	1	0.0
8	2	0.0
8	3	0.0
8	4	0.0
8	5	0.0
8	6	0.0
8	7	0.0
8	8	0.0
8	9	0.0
8	10	6.0
8	11	108.0
8	12	251.0
8	13	254.0
8	14	128.0
8	15	0.0
8	16	0.0
8	17	0.0
8	18	0.0
8	19	16.0
8	20	223.0
8	21	254.0
8	22	103.0
8	23	0.0
8	24	0.0
8	25	0.0
8	26	0.0
8	27	0.0
8	28	0
9	0	0.0
9	1	0.0
9	2	0.0
9	3	0.0
9	4	0.0
9	5	0.0
9	6	0.0
9	7	0.0
9	8	0.0
9	9	0.0
9	10	19.0
9	11	254.0
9	12	254.0
9	13	123.0
9	14	5.0
9	15	0.0
9	16	0.0
9	17	0.0
9	18	0.0
9	19	0.0
9	20	207.0
9	21	254.0
9	22	103.0
9	23	0.0
9	24	0.0
9	25	0.0
9	26	0.0
9	27	0.0
9	28	0
10	0	0.0
10	1	0.0
10	2	0.0
10	3	0.0
10	4	0.0
10	5	0.0
10	6	0.0
10	7	0.0
10	8	0.0
10	9	0.0
10	10	104.0
10	11	254.0
10	12	158.0
10	13	7.0
10	14	0.0
10	15	0.0
10	16	0.0
10	17	0.0
10	18	8.0
10	19	29.0
10	20	228.0
10	21	254.0
10	22	145.0
10	23	0.0
10	24	0.0
10	25	0.0
10	26	0.0
10	27	0.0
10	28	0
11	0	0.0
11	1	0.0
11	2	0.0
11	3	0.0
11	4	0.0
11	5	0.0
11	6	0.0
11	7	0.0
11	8	0.0
11	9	0.0
11	10	110.0
11	11	254.0
11	12	72.0
11	13	0.0
11	14	0.0
11	15	0.0
11	16	0.0
11	17	0.0
11	18	28.0
11	19	141.0
11	20	254.0
11	21	254.0
11	22	100.0
11	23	0.0
11	24	0.0
11	25	0.0
11	26	0.0
11	27	0.0
11	28	0
12	0	0.0
12	1	0.0
12	2	0.0
12	3	0.0
12	4	0.0
12	5	0.0
12	6	0.0
12	7	0.0
12	8	0.0
12	9	0.0
12	10	19.0
12	11	254.0
12	12	252.0
12	13	36.0
12	14	0.0
12	15	0.0
12	16	9.0
12	17	57.0
12	18	147.0
12	19	250.0
12	20	254.0
12	21	235.0
12	22	7.0
12	23	0.0
12	24	0.0
12	25	0.0
12	26	0.0
12	27	0.0
12	28	0
13	0	0.0
13	1	0.0
13	2	0.0
13	3	0.0
13	4	0.0
13	5	0.0
13	6	0.0
13	7	0.0
13	8	0.0
13	9	0.0
13	10	19.0
13	11	254.0
13	12	254.0
13	13	72.0
13	14	123.0
13	15	182.0
13	16	222.0
13	17	254.0
13	18	254.0
13	19	254.0
13	20	241.0
13	21	116.0
13	22	0.0
13	23	0.0
13	24	0.0
13	25	0.0
13	26	0.0
13	27	0.0
13	28	0
14	0	0.0
14	1	0.0
14	2	0.0
14	3	0.0
14	4	0.0
14	5	0.0
14	6	0.0
14	7	0.0
14	8	0.0
14	9	0.0
14	10	5.0
14	11	198.0
14	12	254.0
14	13	254.0
14	14	254.0
14	15	255.0
14	16	254.0
14	17	215.0
14	18	131.0
14	19	66.0
14	20	37.0
14	21	0.0
14	22	0.0
14	23	0.0
14	24	0.0
14	25	0.0
14	26	0.0
14	27	0.0
14	28	0
15	0	0.0
15	1	0.0
15	2	0.0
15	3	0.0
15	4	0.0
15	5	0.0
15	6	0.0
15	7	0.0
15	8	0.0
15	9	0.0
15	10	37.0
15	11	227.0
15	12	255.0
15	13	254.0
15	14	205.0
15	15	95.0
15	16	46.0
15	17	0.0
15	18	0.0
15	19	0.0
15	20	0.0
15	21	0.0
15	22	0.0
15	23	0.0
15	24	0.0
15	25	0.0
15	26	0.0
15	27	0.0
15	28	0
16	0	0.0
16	1	0.0
16	2	0.0
16	3	0.0
16	4	0.0
16	5	0.0
16	6	0.0
16	7	0.0
16	8	12.0
16	9	108.0
16	10	238.0
16	11	254.0
16	12	240.0
16	13	254.0
16	14	66.0
16	15	0.0
16	16	0.0
16	17	0.0
16	18	0.0
16	19	0.0
16	20	0.0
16	21	0.0
16	22	0.0
16	23	0.0
16	24	0.0
16	25	0.0
16	26	0.0
16	27	0.0
16	28	0
17	0	0.0
17	1	0.0
17	2	0.0
17	3	0.0
17	4	0.0
17	5	0.0
17	6	0.0
17	7	1.0
17	8	83.0
17	9	254.0
17	10	207.0
17	11	84.0
17	12	152.0
17	13	254.0
17	14	142.0
17	15	0.0
17	16	0.0
17	17	0.0
17	18	0.0
17	19	0.0
17	20	0.0
17	21	0.0
17	22	0.0
17	23	0.0
17	24	0.0
17	25	0.0
17	26	0.0
17	27	0.0
17	28	0
18	0	0.0
18	1	0.0
18	2	0.0
18	3	0.0
18	4	0.0
18	5	0.0
18	6	0.0
18	7	73.0
18	8	254.0
18	9	240.0
18	10	64.0
18	11	0.0
18	12	88.0
18	13	254.0
18	14	254.0
18	15	0.0
18	16	0.0
18	17	0.0
18	18	0.0
18	19	0.0
18	20	0.0
18	21	0.0
18	22	0.0
18	23	0.0
18	24	0.0
18	25	0.0
18	26	0.0
18	27	0.0
18	28	0
19	0	0.0
19	1	0.0
19	2	0.0
19	3	0.0
19	4	0.0
19	5	0.0
19	6	0.0
19	7	122.0
19	8	254.0
19	9	154.0
19	10	0.0
19	11	0.0
19	12	5.0
19	13	219.0
19	14	254.0
19	15	88.0
19	16	0.0
19	17	0.0
19	18	0.0
19	19	0.0
19	20	0.0
19	21	0.0
19	22	0.0
19	23	0.0
19	24	0.0
19	25	0.0
19	26	0.0
19	27	0.0
19	28	0
20	0	0.0
20	1	0.0
20	2	0.0
20	3	0.0
20	4	0.0
20	5	0.0
20	6	3.0
20	7	202.0
20	8	254.0
20	9	36.0
20	10	0.0
20	11	0.0
20	12	0.0
20	13	210.0
20	14	254.0
20	15	95.0
20	16	0.0
20	17	0.0
20	18	0.0
20	19	0.0
20	20	0.0
20	21	0.0
20	22	0.0
20	23	0.0
20	24	0.0
20	25	0.0
20	26	0.0
20	27	0.0
20	28	0
21	0	0.0
21	1	0.0
21	2	0.0
21	3	0.0
21	4	0.0
21	5	0.0
21	6	38.0
21	7	254.0
21	8	225.0
21	9	12.0
21	10	0.0
21	11	0.0
21	12	0.0
21	13	154.0
21	14	254.0
21	15	95.0
21	16	0.0
21	17	0.0
21	18	0.0
21	19	0.0
21	20	0.0
21	21	0.0
21	22	0.0
21	23	0.0
21	24	0.0
21	25	0.0
21	26	0.0
21	27	0.0
21	28	0
22	0	0.0
22	1	0.0
22	2	0.0
22	3	0.0
22	4	0.0
22	5	0.0
22	6	2.0
22	7	179.0
22	8	254.0
22	9	175.0
22	10	57.0
22	11	57.0
22	12	113.0
22	13	239.0
22	14	254.0
22	15	74.0
22	16	0.0
22	17	0.0
22	18	0.0
22	19	0.0
22	20	0.0
22	21	0.0
22	22	0.0
22	23	0.0
22	24	0.0
22	25	0.0
22	26	0.0
22	27	0.0
22	28	0
23	0	0.0
23	1	0.0
23	2	0.0
23	3	0.0
23	4	0.0
23	5	0.0
23	6	0.0
23	7	93.0
23	8	244.0
23	9	254.0
23	10	254.0
23	11	254.0
23	12	254.0
23	13	254.0
23	14	197.0
23	15	0.0
23	16	0.0
23	17	0.0
23	18	0.0
23	19	0.0
23	20	0.0
23	21	0.0
23	22	0.0
23	23	0.0
23	24	0.0
23	25	0.0
23	26	0.0
23	27	0.0
23	28	0
24	0	0.0
24	1	0.0
24	2	0.0
24	3	0.0
24	4	0.0
24	5	0.0
24	6	0.0
24	7	0.0
24	8	44.0
24	9	135.0
24	10	254.0
24	11	254.0
24	12	232.0
24	13	149.0
24	14	17.0
24	15	0.0
24	16	0.0
24	17	0.0
24	18	0.0
24	19	0.0
24	20	0.0
24	21	0.0
24	22	0.0
24	23	0.0
24	24	0.0
24	25	0.0
24	26	0.0
24	27	0.0
24	28	0
25	0	0.0
25	1	0.0
25	2	0.0
25	3	0.0
25	4	0.0
25	5	0.0
25	6	0.0
25	7	0.0
25	8	0.0
25	9	0.0
25	10	0.0
25	11	0.0
25	12	0.0
25	13	0.0
25	14	0.0
25	15	0.0
25	16	0.0
25	17	0.0
25	18	0.0
25	19	0.0
25	20	0.0
25	21	0.0
25	22	0.0
25	23	0.0
25	24	0.0
25	25	0.0
25	26	0.0
25	27	0.0
25	28	0
26	0	0.0
26	1	0.0
26	2	0.0
26	3	0.0
26	4	0.0
26	5	0.0
26	6	0.0
26	7	0.0
26	8	0.0
26	9	0.0
26	10	0.0
26	11	0.0
26	12	0.0
26	13	0.0
26	14	0.0
26	15	0.0
26	16	0.0
26	17	0.0
26	18	0.0
26	19	0.0
26	20	0.0
26	21	0.0
26	22	0.0
26	23	0.0
26	24	0.0
26	25	0.0
26	26	0.0
26	27	0.0
26	28	0
27	0	0.0
27	1	0.0
27	2	0.0
27	3	0.0
27	4	0.0
27	5	0.0
27	6	0.0
27	7	0.0
27	8	0.0
27	9	0.0
27	10	0.0
27	11	0.0
27	12	0.0
27	13	0.0
27	14	0.0
27	15	0.0
27	16	0.0
27	17	0.0
27	18	0.0
27	19	0.0
27	20	0.0
27	21	0.0
27	22	0.0
27	23	0.0
27	24	0.0
27	25	0.0
27	26	0.0
27	27	0.0
27	28	0
28	0	256.0
28	1	256.0
28	2	256.0
28	3	256.0
28	4	256.0
28	5	256.0
28	6	256.0
28	7	256.0
28	8	256.0
28	9	256.0
28	10	256.0
28	11	256.0
28	12	256.0
28	13	256.0
28	14	256.0
28	15	256.0
28	16	256.0
28	17	256.0
28	18	256.0
28	19	256.0
28	20	256.0
28	21	256.0
28	22	256.0
28	23	256.0
28	24	256.0
28	25	256.0
28	26	256.0
28	27	256.0
28	28	0
29	0	0.0
29	1	0.0
29	2	0.0
29	3	0.0
29	4	0.0
29	5	0.0
29	6	0.0
29	7	0.0
29	8	0.0
29	9	0.0
29	10	0.0
29	11	0.0
29	12	0.0
29	13	0.0
29	14	0.0
29	15	0.0
29	16	0.0
29	17	0.0
29	18	0.0
29	19	0.0
29	20	0.0
29	21	0.0
29	22	0.0
29	23	0.0
29	24	0.0
29	25	0.0
29	26	0.0
29	27	0.0
29	28	0
30	0	0.0
30	1	0.0
30	2	0.0
30	3	0.0
30	4	0.0
30	5	0.0
30	6	0.0
30	7	0.0
30	8	0.0
30	9	0.0
30	10	0.0
30	11	0.0
30	12	0.0
30	13	0.0
30	14	0.0
30	15	0.0
30	16	0.0
30	17	0.0
30	18	0.0
30	19	0.0
30	20	0.0
30	21	0.0
30	22	0.0
30	23	0.0
30	24	0.0
30	25	0.0
30	26	0.0
30	27	0.0
30	28	0
31	0	0.0
31	1	0.0
31	2	0.0
31	3	0.0
31	4	0.0
31	5	0.0
31	6	0.0
31	7	0.0
31	8	0.0
31	9	0.0
31	10	0.0
31	11	0.0
31	12	0.0
31	13	0.0
31	14	0.0
31	15	0.0
31	16	0.0
31	17	0.0
31	18	0.0
31	19	0.0
31	20	0.0
31	21	0.0
31	22	0.0
31	23	0.0
31	24	0.0
31	25	0.0
31	26	0.0
31	27	0.0
31	28	0
32	0	0.0
32	1	0.0
32	2	0.0
32	3	0.0
32	4	0.0
32	5	0.0
32	6	0.0
32	7	0.0
32	8	0.0
32	9	0.0
32	10	0.0
32	11	0.0
32	12	0.0
32	13	0.0
32	14	0.0
32	15	0.0
32	16	0.0
32	17	0.0
32	18	0.0
32	19	0.0
32	20	0.0
32	21	0.0
32	22	0.0
32	23	0.0
32	24	0.0
32	25	0.0
32	26	0.0
32	27	0.0
32	28	0
33	0	0.0
33	1	0.0
33	2	0.0
33	3	0.0
33	4	0.0
33	5	0.0
33	6	0.0
33	7	0.0
33	8	0.0
33	9	0.0
33	10	0.0
33	11	0.0
33	12	0.0
33	13	0.0
33	14	0.0
33	15	0.0
33	16	0.0
33	17	0.0
33	18	0.0
33	19	0.0
33	20	0.0
33	21	0.0
33	22	0.0
33	23	0.0
33	24	0.0
33	25	0.0
33	26	0.0
33	27	0.0
33	28	0
34	0	0.0
34	1	0.0
34	2	0.0
34	3	0.0
34	4	0.0
34	5	0.0
34	6	0.0
34	7	0.0
34	8	0.0
34	9	0.0
34	10	0.0
34	11	0.0
34	12	0.0
34	13	0.0
34	14	0.0
34	15	0.0
34	16	0.0
34	17	0.0
34	18	0.0
34	19	0.0
34	20	0.0
34	21	0.0
34	22	0.0
34	23	0.0
34	24	0.0
34	25	0.0
34	26	0.0
34	27	0.0
34	28	0
35	0	0.0
35	1	0.0
35	2	0.0
35	3	0.0
35	4	0.0
35	5	0.0
35	6	0.0
35	7	0.0
35	8	0.0
35	9	0.0
35	10	0.0
35	11	0.0
35	12	0.0
35	13	0.0
35	14	0.0
35	15	0.0
35	16	0.0
35	17	0.0
35	18	0.0
35	19	0.0
35	20	0.0
35	21	0.0
35	22	0.0
35	23	0.0
35	24	0.0
35	25	0.0
35	26	0.0
35	27	0.0
35	28	0
36	0	0.0
36	1	0.0
36	2	0.0
36	3	0.0
36	4	0.0
36	5	0.0
36	6	0.0
36	7	0.0
36	8	0.0
36	9	0.0
36	10	0.0
36	11	0.0
36	12	0.0
36	13	0.0
36	14	0.0
36	15	0.0
36	16	0.0
36	17	0.0
36	18	0.0
36	19	0.0
36	20	0.0
36	21	0.0
36	22	0.0
36	23	0.0
36	24	0.0
36	25	0.0
36	26	0.0
36	27	0.0
36	28	0
37	0	0.0
37	1	0.0
37	2	0.0
37	3	0.0
37	4	0.0
37	5	0.0
37	6	0.0
37	7	0.0
37	8	0.0
37	9	0.0
37	10	0.0
37	11	0.0
37	12	0.0
37	13	0.0
37	14	0.0
37	15	0.0
37	16	0.0
37	17	0.0
37	18	0.0
37	19	0.0
37	20	0.0
37	21	0.0
37	22	0.0
37	23	0.0
37	24	0.0
37	25	0.0
37	26	0.0
37	27	0.0
37	28	0
38	0	0.0
38	1	0.0
38	2	0.0
38	3	0.0
38	4	0.0
38	5	0.0
38	6	0.0
38	7	0.0
38	8	0.0
38	9	0.0
38	10	0.0
38	11	0.0
38	12	0.0
38	13	0.0
38	14	0.0
38	15	0.0
38	16	0.0
38	17	0.0
38	18	0.0
38	19	0.0
38	20	0.0
38	21	0.0
38	22	0.0
38	23	0.0
38	24	0.0
38	25	0.0
38	26	0.0
38	27	0.0
38	28	0
39	0	0.0
39	1	0.0
39	2	0.0
39	3	0.0
39	4	0.0
39	5	0.0
39	6	0.0
39	7	0.0
39	8	0.0
39	9	0.0
39	10	0.0
39	11	0.0
39	12	0.0
39	13	0.0
39	14	0.0
39	15	0.0
39	16	0.0
39	17	0.0
39	18	0.0
39	19	0.0
39	20	0.0
39	21	0.0
39	22	0.0
39	23	0.0
39	24	0.0
39	25	0.0
39	26	0.0
39	27	0.0
39	28	0
40	0	0.0
40	1	0.0
40	2	0.0
40	3	0.0
40	4	0.0
40	5	0.0
40	6	0.0
40	7	0.0
40	8	0.0
40	9	0.0
40	10	0.0
40	11	0.0
40	12	0.0
40	13	0.0
40	14	0.0
40	15	0.0
40	16	0.0
40	17	0.0
40	18	0.0
40	19	0.0
40	20	0.0
40	21	0.0
40	22	0.0
40	23	0.0
40	24	0.0
40	25	0.0
40	26	0.0
40	27	0.0
40	28	0
41	0	0.0
41	1	0.0
41	2	0.0
41	3	0.0
41	4	0.0
41	5	0.0
41	6	0.0
41	7	0.0
41	8	0.0
41	9	0.0
41	10	0.0
41	11	0.0
41	12	0.0
41	13	0.0
41	14	0.0
41	15	0.0
41	16	0.0
41	17	0.0
41	18	0.0
41	19	0.0
41	20	0.0
41	21	0.0
41	22	0.0
41	23	0.0
41	24	0.0
41	25	0.0
41	26	0.0
41	27	0.0
41	28	0
42	0	0.0
42	1	0.0
42	2	0.0
42	3	0.0
42	4	0.0
42	5	0.0
42	6	0.0
42	7	0.0
42	8	0.0
42	9	0.0
42	10	0.0
42	11	0.0
42	12	0.0
42	13	0.0
42	14	0.0
42	15	0.0
42	16	0.0
42	17	0.0
42	18	0.0
42	19	0.0
42	20	0.0
42	21	0.0
42	22	0.0
42	23	0.0
42	24	0.0
42	25	0.0
42	26	0.0
42	27	0.0
42	28	0
43	0	0.0
43	1	0.0
43	2	0.0
43	3	0.0
43	4	0.0
43	5	0.0
43	6	0.0
43	7	0.0
43	8	0.0
43	9	0.0
43	10	0.0
43	11	0.0
43	12	0.0
43	13	0.0
43	14	0.0
43	15	0.0
43	16	0.0
43	17	0.0
43	18	0.0
43	19	0.0
43	20	0.0
43	21	0.0
43	22	0.0
43	23	0.0
43	24	0.0
43	25	0.0
43	26	0.0
43	27	0.0
43	28	0
44	0	0.0
44	1	0.0
44	2	0.0
44	3	0.0
44	4	0.0
44	5	0.0
44	6	0.0
44	7	0.0
44	8	0.0
44	9	0.0
44	10	0.0
44	11	0.0
44	12	0.0
44	13	0.0
44	14	0.0
44	15	0.0
44	16	0.0
44	17	0.0
44	18	0.0
44	19	0.0
44	20	0.0
44	21	0.0
44	22	0.0
44	23	0.0
44	24	0.0
44	25	0.0
44	26	0.0
44	27	0.0
44	28	0
45	0	0.0
45	1	0.0
45	2	0.0
45	3	0.0
45	4	0.0
45	5	0.0
45	6	0.0
45	7	0.0
45	8	0.0
45	9	0.0
45	10	0.0
45	11	0.0
45	12	0.0
45	13	0.0
45	14	0.0
45	15	0.0
45	16	0.0
45	17	0.0
45	18	0.0
45	19	0.0
45	20	0.0
45	21	0.0
45	22	0.0
45	23	0.0
45	24	0.0
45	25	0.0
45	26	0.0
45	27	0.0
45	28	0
46	0	0.0
46	1	0.0
46	2	0.0
46	3	0.0
46	4	0.0
46	5	0.0
46	6	0.0
46	7	0.0
46	8	0.0
46	9	0.0
46	10	0.0
46	11	0.0
46	12	0.0
46	13	0.0
46	14	0.0
46	15	0.0
46	16	0.0
46	17	0.0
46	18	0.0
46	19	0.0
46	20	0.0
46	21	0.0
46	22	0.0
46	23	0.0
46	24	0.0
46	25	0.0
46	26	0.0
46	27	0.0
46	28	0
47	0	0.0
47	1	0.0
47	2	0.0
47	3	0.0
47	4	0.0
47	5	0.0
47	6	0.0
47	7	0.0
47	8	0.0
47	9	0.0
47	10	0.0
47	11	0.0
47	12	0.0
47	13	0.0
47	14	0.0
47	15	0.0
47	16	0.0
47	17	0.0
47	18	0.0
47	19	0.0
47	20	0.0
47	21	0.0
47	22	0.0
47	23	0.0
47	24	0.0
47	25	0.0
47	26	0.0
47	27	0.0
47	28	0
48	0	0.0
48	1	0.0
48	2	0.0
48	3	0.0
48	4	0.0
48	5	0.0
48	6	0.0
48	7	0.0
48	8	0.0
48	9	0.0
48	10	0.0
48	11	0.0
48	12	0.0
48	13	0.0
48	14	0.0
48	15	0.0
48	16	0.0
48	17	0.0
48	18	0.0
48	19	0.0
48	20	0.0
48	21	0.0
48	22	0.0
48	23	0.0
48	24	0.0
48	25	0.0
48	26	0.0
48	27	0.0
48	28	0
49	0	0.0
49	1	0.0
49	2	0.0
49	3	0.0
49	4	0.0
49	5	0.0
49	6	0.0
49	7	0.0
49	8	0.0
49	9	0.0
49	10	0.0
49	11	0.0
49	12	0.0
49	13	0.0
49	14	0.0
49	15	0.0
49	16	0.0
49	17	0.0
49	18	0.0
49	19	0.0
49	20	0.0
49	21	0.0
49	22	0.0
49	23	0.0
49	24	0.0
49	25	0.0
49	26	0.0
49	27	0.0
49	28	0
50	0	0.0
50	1	0.0
50	2	0.0
50	3	0.0
50	4	0.0
50	5	0.0
50	6	0.0
50	7	0.0
50	8	0.0
50	9	0.0
50	10	0.0
50	11	0.0
50	12	0.0
50	13	0.0
50	14	0.0
50	15	0.0
50	16	0.0
50	17	0.0
50	18	0.0
50	19	0.0
50	20	0.0
50	21	0.0
50	22	0.0
50	23	0.0
50	24	0.0
50	25	0.0
50	26	0.0
50	27	0.0
50	28	0
51	0	0.0
51	1	0.0
51	2	0.0
51	3	0.0
51	4	0.0
51	5	0.0
51	6	0.0
51	7	0.0
51	8	0.0
51	9	0.0
51	10	0.0
51	11	0.0
51	12	0.0
51	13	0.0
51	14	0.0
51	15	0.0
51	16	0.0
51	17	0.0
51	18	0.0
51	19	0.0
51	20	0.0
51	21	0.0
51	22	0.0
51	23	0.0
51	24	0.0
51	25	0.0
51	26	0.0
51	27	0.0
51	28	0
52	0	0.0
52	1	0.0
52	2	0.0
52	3	0.0
52	4	0.0
52	5	0.0
52	6	0.0
52	7	0.0
52	8	0.0
52	9	0.0
52	10	0.0
52	11	0.0
52	12	0.0
52	13	0.0
52	14	0.0
52	15	0.0
52	16	0.0
52	17	0.0
52	18	0.0
52	19	0.0
52	20	0.0
52	21	0.0
52	22	0.0
52	23	0.0
52	24	0.0
52	25	0.0
52	26	0.0
52	27	0.0
52	28	0
53	0	0.0
53	1	0.0
53	2	0.0
53	3	0.0
53	4	0.0
53	5	0.0
53	6	0.0
53	7	0.0
53	8	0.0
53	9	0.0
53	10	0.0
53	11	0.0
53	12	0.0
53	13	0.0
53	14	0.0
53	15	0.0
53	16	0.0
53	17	0.0
53	18	0.0
53	19	0.0
53	20	0.0
53	21	0.0
53	22	0.0
53	23	0.0
53	24	0.0
53	25	0.0
53	26	0.0
53	27	0.0
53	28	0
54	0	0.0
54	1	0.0
54	2	0.0
54	3	0.0
54	4	0.0
54	5	0.0
54	6	0.0
54	7	0.0
54	8	0.0
54	9	0.0
54	10	0.0
54	11	0.0
54	12	0.0
54	13	0.0
54	14	0.0
54	15	0.0
54	16	0.0
54	17	0.0
54	18	0.0
54	19	0.0
54	20	0.0
54	21	0.0
54	22	0.0
54	23	0.0
54	24	0.0
54	25	0.0
54	26	0.0
54	27	0.0
54	28	0
55	0	0.0
55	1	0.0
55	2	0.0
55	3	0.0
55	4	0.0
55	5	0.0
55	6	0.0
55	7	0.0
55	8	0.0
55	9	0.0
55	10	0.0
55	11	0.0
55	12	0.0
55	13	0.0
55	14	0.0
55	15	0.0
55	16	0.0
55	17	0.0
55	18	0.0
55	19	0.0
55	20	0.0
55	21	0.0
55	22	0.0
55	23	0.0
55	24	0.0
55	25	0.0
55	26	0.0
55	27	0.0
55	28	0
56	0	256.0
56	1	256.0
56	2	256.0
56	3	256.0
56	4	256.0
56	5	256.0
56	6	256.0
56	7	256.0
56	8	256.0
56	9	256.0
56	10	256.0
56	11	256.0
56	12	256.0
56	13	256.0
56	14	256.0
56	15	256.0
56	16	256.0
56	17	256.0
56	18	256.0
56	19	256.0
56	20	256.0
56	21	256.0
56	22	256.0
56	23	256.0
56	24	256.0
56	25	256.0
56	26	256.0
56	27	256.0
56	28	0
57	0	0.0
57	1	0.0
57	2	0.0
57	3	0.0
57	4	0.0
57	5	0.0
57	6	0.0
57	7	0.0
57	8	0.0
57	9	0.0
57	10	0.0
57	11	0.0
57	12	0.0
57	13	0.0
57	14	0.0
57	15	0.0
57	16	0.0
57	17	0.0
57	18	0.0
57	19	0.0
57	20	0.0
57	21	0.0
57	22	0.0
57	23	0.0
57	24	0.0
57	25	0.0
57	26	0.0
57	27	0.0
57	28	0
58	0	0.0
58	1	0.0
58	2	0.0
58	3	0.0
58	4	0.0
58	5	0.0
58	6	0.0
58	7	0.0
58	8	0.0
58	9	0.0
58	10	0.0
58	11	0.0
58	12	0.0
58	13	0.0
58	14	0.0
58	15	0.0
58	16	0.0
58	17	0.0
58	18	0.0
58	19	0.0
58	20	0.0
58	21	0.0
58	22	0.0
58	23	0.0
58	24	0.0
58	25	0.0
58	26	0.0
58	27	0.0
58	28	0
59	0	0.0
59	1	0.0
59	2	0.0
59	3	0.0
59	4	0.0
59	5	0.0
59	6	0.0
59	7	0.0
59	8	0.0
59	9	0.0
59	10	0.0
59	11	0.0
59	12	0.0
59	13	0.0
59	14	0.0
59	15	0.0
59	16	0.0
59	17	0.0
59	18	0.0
59	19	0.0
59	20	0.0
59	21	0.0
59	22	0.0
59	23	0.0
59	24	0.0
59	25	0.0
59	26	0.0
59	27	0.0
59	28	0
60	0	0.0
60	1	0.0
60	2	0.0
60	3	0.0
60	4	0.0
60	5	0.0
60	6	0.0
60	7	0.0
60	8	0.0
60	9	0.0
60	10	0.0
60	11	0.0
60	12	0.0
60	13	0.0
60	14	0.0
60	15	0.0
60	16	0.0
60	17	0.0
60	18	0.0
60	19	0.0
60	20	0.0
60	21	0.0
60	22	0.0
60	23	0.0
60	24	0.0
60	25	0.0
60	26	0.0
60	27	0.0
60	28	0
61	0	0.0
61	1	0.0
61	2	0.0
61	3	0.0
61	4	0.0
61	5	0.0
61	6	0.0
61	7	0.0
61	8	0.0
61	9	0.0
61	10	0.0
61	11	0.0
61	12	0.0
61	13	0.0
61	14	0.0
61	15	0.0
61	16	0.0
61	17	0.0
61	18	0.0
61	19	0.0
61	20	0.0
61	21	0.0
61	22	0.0
61	23	0.0
61	24	0.0
61	25	0.0
61	26	0.0
61	27	0.0
61	28	0
62	0	0.0
62	1	0.0
62	2	0.0
62	3	0.0
62	4	0.0
62	5	0.0
62	6	0.0
62	7	0.0
62	8	0.0
62	9	0.0
62	10	0.0
62	11	0.0
62	12	0.0
62	13	0.0
62	14	0.0
62	15	0.0
62	16	0.0
62	17	0.0
62	18	0.0
62	19	0.0
62	20	0.0
62	21	0.0
62	22	0.0
62	23	0.0
62	24	0.0
62	25	0.0
62	26	0.0
62	27	0.0
62	28	0
63	0	0.0
63	1	0.0
63	2	0.0
63	3	0.0
63	4	0.0
63	5	0.0
63	6	0.0
63	7	0.0
63	8	0.0
63	9	0.0
63	10	0.0
63	11	0.0
63	12	0.0
63	13	0.0
63	14	0.0
63	15	0.0
63	16	0.0
63	17	0.0
63	18	0.0
63	19	0.0
63	20	0.0
63	21	0.0
63	22	0.0
63	23	0.0
63	24	0.0
63	25	0.0
63	26	0.0
63	27	0.0
63	28	0
64	0	0.0
64	1	0.0
64	2	0.0
64	3	0.0
64	4	0.0
64	5	0.0
64	6	0.0
64	7	0.0
64	8	0.0
64	9	0.0
64	10	0.0
64	11	0.0
64	12	0.0
64	13	0.0
64	14	0.0
64	15	0.0
64	16	0.0
64	17	0.0
64	18	0.0
64	19	0.0
64	20	0.0
64	21	0.0
64	22	0.0
64	23	0.0
64	24	0.0
64	25	0.0
64	26	0.0
64	27	0.0
64	28	0
65	0	0.0
65	1	0.0
65	2	0.0
65	3	0.0
65	4	0.0
65	5	0.0
65	6	0.0
65	7	0.0
65	8	0.0
65	9	0.0
65	10	0.0
65	11	0.0
65	12	0.0
65	13	0.0
65	14	0.0
65	15	0.0
65	16	0.0
65	17	0.0
65	18	0.0
65	19	0.0
65	20	0.0
65	21	0.0
65	22	0.0
65	23	0.0
65	24	0.0
65	25	0.0
65	26	0.0
65	27	0.0
65	28	0
66	0	0.0
66	1	0.0
66	2	0.0
66	3	0.0
66	4	0.0
66	5	0.0
66	6	0.0
66	7	0.0
66	8	0.0
66	9	0.0
66	10	0.0
66	11	0.0
66	12	0.0
66	13	0.0
66	14	0.0
66	15	0.0
66	16	0.0
66	17	0.0
66	18	0.0
66	19	0.0
66	20	0.0
66	21	0.0
66	22	0.0
66	23	0.0
66	24	0.0
66	25	0.0
66	26	0.0
66	27	0.0
66	28	0
67	0	0.0
67	1	0.0
67	2	0.0
67	3	0.0
67	4	0.0
67	5	0.0
67	6	0.0
67	7	0.0
67	8	0.0
67	9	0.0
67	10	0.0
67	11	0.0
67	12	0.0
67	13	0.0
67	14	0.0
67	15	0.0
67	16	0.0
67	17	0.0
67	18	0.0
67	19	0.0
67	20	0.0
67	21	0.0
67	22	0.0
67	23	0.0
67	24	0.0
67	25	0.0
67	26	0.0
67	27	0.0
67	28	0
68	0	0.0
68	1	0.0
68	2	0.0
68	3	0.0
68	4	0.0
68	5	0.0
68	6	0.0
68	7	0.0
68	8	0.0
68	9	0.0
68	10	0.0
68	11	0.0
68	12	0.0
68	13	0.0
68	14	0.0
68	15	0.0
68	16	0.0
68	17	0.0
68	18	0.0
68	19	0.0
68	20	0.0
68	21	0.0
68	22	0.0
68	23	0.0
68	24	0.0
68	25	0.0
68	26	0.0
68	27	0.0
68	28	0
69	0	0.0
69	1	0.0
69	2	0.0
69	3	0.0
69	4	0.0
69	5	0.0
69	6	0.0
69	7	0.0
69	8	0.0
69	9	0.0
69	10	0.0
69	11	0.0
69	12	0.0
69	13	0.0
69	14	0.0
69	15	0.0
69	16	0.0
69	17	0.0
69	18	0.0
69	19	0.0
69	20	0.0
69	21	0.0
69	22	0.0
69	23	0.0
69	24	0.0
69	25	0.0
69	26	0.0
69	27	0.0
69	28	0
70	0	0.0
70	1	0.0
70	2	0.0
70	3	0.0
70	4	0.0
70	5	0.0
70	6	0.0
70	7	0.0
70	8	0.0
70	9	0.0
70	10	0.0
70	11	0.0
70	12	0.0
70	13	0.0
70	14	0.0
70	15	0.0
70	16	0.0
70	17	0.0
70	18	0.0
70	19	0.0
70	20	0.0
70	21	0.0
70	22	0.0
70	23	0.0
70	24	0.0
70	25	0.0
70	26	0.0
70	27	0.0
70	28	0
71	0	0.0
71	1	0.0
71	2	0.0
71	3	0.0
71	4	0.0
71	5	0.0
71	6	0.0
71	7	0.0
71	8	0.0
71	9	0.0
71	10	0.0
71	11	0.0
71	12	0.0
71	13	0.0
71	14	0.0
71	15	0.0
71	16	0.0
71	17	0.0
71	18	0.0
71	19	0.0
71	20	0.0
71	21	0.0
71	22	0.0
71	23	0.0
71	24	0.0
71	25	0.0
71	26	0.0
71	27	0.0
71	28	0
72	0	0.0
72	1	0.0
72	2	0.0
72	3	0.0
72	4	0.0
72	5	0.0
72	6	0.0
72	7	0.0
72	8	0.0
72	9	0.0
72	10	0.0
72	11	0.0
72	12	0.0
72	13	0.0
72	14	0.0
72	15	0.0
72	16	0.0
72	17	0.0
72	18	0.0
72	19	0.0
72	20	0.0
72	21	0.0
72	22	0.0
72	23	0.0
72	24	0.0
72	25	0.0
72	26	0.0
72	27	0.0
72	28	0
73	0	0.0
73	1	0.0
73	2	0.0
73	3	0.0
73	4	0.0
73	5	0.0
73	6	0.0
73	7	0.0
73	8	0.0
73	9	0.0
73	10	0.0
73	11	0.0
73	12	0.0
73	13	0.0
73	14	0.0
73	15	0.0
73	16	0.0
73	17	0.0
73	18	0.0
73	19	0.0
73	20	0.0
73	21	0.0
73	22	0.0
73	23	0.0
73	24	0.0
73	25	0.0
73	26	0.0
73	27	0.0
73	28	0
74	0	0.0
74	1	0.0
74	2	0.0
74	3	0.0
74	4	0.0
74	5	0.0
74	6	0.0
74	7	0.0
74	8	0.0
74	9	0.0
74	10	0.0
74	11	0.0
74	12	0.0
74	13	0.0
74	14	0.0
74	15	0.0
74	16	0.0
74	17	0.0
74	18	0.0
74	19	0.0
74	20	0.0
74	21	0.0
74	22	0.0
74	23	0.0
74	24	0.0
74	25	0.0
74	26	0.0
74	27	0.0
74	28	0
75	0	0.0
75	1	0.0
75	2	0.0
75	3	0.0
75	4	0.0
75	5	0.0
75	6	0.0
75	7	0.0
75	8	0.0
75	9	0.0
75	10	0.0
75	11	0.0
75	12	0.0
75	13	0.0
75	14	0.0
75	15	0.0
75	16	0.0
75	17	0.0
75	18	0.0
75	19	0.0
75	20	0.0
75	21	0.0
75	22	0.0
75	23	0.0
75	24	0.0
75	25	0.0
75	26	0.0
75	27	0.0
75	28	0
76	0	0.0
76	1	0.0
76	2	0.0
76	3	0.0
76	4	0.0
76	5	0.0
76	6	0.0
76	7	0.0
76	8	0.0
76	9	0.0
76	10	0.0
76	11	0.0
76	12	0.0
76	13	0.0
76	14	0.0
76	15	0.0
76	16	0.0
76	17	0.0
76	18	0.0
76	19	0.0
76	20	0.0
76	21	0.0
76	22	0.0
76	23	0.0
76	24	0.0
76	25	0.0
76	26	0.0
76	27	0.0
76	28	0
77	0	0.0
77	1	0.0
77	2	0.0
77	3	0.0
77	4	0.0
77	5	0.0
77	6	0.0
77	7	0.0
77	8	0.0
77	9	0.0
77	10	0.0
77	11	0.0
77	12	0.0
77	13	0.0
77	14	0.0
77	15	0.0
77	16	0.0
77	17	0.0
77	18	0.0
77	19	0.0
77	20	0.0
77	21	0.0
77	22	0.0
77	23	0.0
77	24	0.0
77	25	0.0
77	26	0.0
77	27	0.0
77	28	0
78	0	0.0
78	1	0.0
78	2	0.0
78	3	0.0
78	4	0.0
78	5	0.0
78	6	0.0
78	7	0.0
78	8	0.0
78	9	0.0
78	10	0.0
78	11	0.0
78	12	0.0
78	13	0.0
78	14	0.0
78	15	0.0
78	16	0.0
78	17	0.0
78	18	0.0
78	19	0.0
78	20	0.0
78	21	0.0
78	22	0.0
78	23	0.0
78	24	0.0
78	25	0.0
78	26	0.0
78	27	0.0
78	28	0
79	0	0.0
79	1	0.0
79	2	0.0
79	3	0.0
79	4	0.0
79	5	0.0
79	6	0.0
79	7	0.0
79	8	0.0
79	9	0.0
79	10	0.0
79	11	0.0
79	12	0.0
79	13	0.0
79	14	0.0
79	15	0.0
79	16	0.0
79	17	0.0
79	18	0.0
79	19	0.0
79	20	0.0
79	21	0.0
79	22	0.0
79	23	0.0
79	24	0.0
79	25	0.0
79	26	0.0
79	27	0.0
79	28	0
80	0	0.0
80	1	0.0
80	2	0.0
80	3	0.0
80	4	0.0
80	5	0.0
80	6	0.0
80	7	0.0
80	8	0.0
80	9	0.0
80	10	0.0
80	11	0.0
80	12	0.0
80	13	0.0
80	14	0.0
80	15	0.0
80	16	0.0
80	17	0.0
80	18	0.0
80	19	0.0
80	20	0.0
80	21	0.0
80	22	0.0
80	23	0.0
80	24	0.0
80	25	0.0
80	26	0.0
80	27	0.0
80	28	0
81	0	0.0
81	1	0.0
81	2	0.0
81	3	0.0
81	4	0.0
81	5	0.0
81	6	0.0
81	7	0.0
81	8	0.0
81	9	0.0
81	10	0.0
81	11	0.0
81	12	0.0
81	13	0.0
81	14	0.0
81	15	0.0
81	16	0.0
81	17	0.0
81	18	0.0
81	19	0.0
81	20	0.0
81	21	0.0
81	22	0.0
81	23	0.0
81	24	0.0
81	25	0.0
81	26	0.0
81	27	0.0
81	28	0
82	0	0.0
82	1	0.0
82	2	0.0
82	3	0.0
82	4	0.0
82	5	0.0
82	6	0.0
82	7	0.0
82	8	0.0
82	9	0.0
82	10	0.0
82	11	0.0
82	12	0.0
82	13	0.0
82	14	0.0
82	15	0.0
82	16	0.0
82	17	0.0
82	18	0.0
82	19	0.0
82	20	0.0
82	21	0.0
82	22	0.0
82	23	0.0
82	24	0.0
82	25	0.0
82	26	0.0
82	27	0.0
82	28	0
83	0	0.0
83	1	0.0
83	2	0.0
83	3	0.0
83	4	0.0
83	5	0.0
83	6	0.0
83	7	0.0
83	8	0.0
83	9	0.0
83	10	0.0
83	11	0.0
83	12	0.0
83	13	0.0
83	14	0.0
83	15	0.0
83	16	0.0
83	17	0.0
83	18	0.0
83	19	0.0
83	20	0.0
83	21	0.0
83	22	0.0
83	23	0.0
83	24	0.0
83	25	0.0
83	26	0.0
83	27	0.0
83	28	0
84	0	256.0
84	1	256.0
84	2	256.0
84	3	256.0
84	4	256.0
84	5	256.0
84	6	256.0
84	7	256.0
84	8	256.0
84	9	256.0
84	10	256.0
84	11	256.0
84	12	256.0
84	13	256.0
84	14	256.0
84	15	256.0
84	16	256.0
84	17	256.0
84	18	256.0
84	19	256.0
84	20	256.0
84	21	256.0
84	22	256.0
84	23	256.0
84	24	256.0
84	25	256.0
84	26	256.0
84	27	256.0
84	28	0
85	0	0.0
85	1	0.0
85	2	0.0
85	3	0.0
85	4	0.0
85	5	0.0
85	6	0.0
85	7	0.0
85	8	0.0
85	9	0.0
85	10	0.0
85	11	0.0
85	12	0.0
85	13	0.0
85	14	0.0
85	15	0.0
85	16	0.0
85	17	0.0
85	18	0.0
85	19	0.0
85	20	0.0
85	21	0.0
85	22	0.0
85	23	0.0
85	24	0.0
85	25	0.0
85	26	0.0
85	27	0.0
85	28	0
86	0	0.0
86	1	0.0
86	2	0.0
86	3	0.0
86	4	0.0
86	5	0.0
86	6	0.0
86	7	0.0
86	8	0.0
86	9	0.0
86	10	0.0
86	11	0.0
86	12	0.0
86	13	0.0
86	14	0.0
86	15	0.0
86	16	0.0
86	17	0.0
86	18	0.0
86	19	0.0
86	20	0.0
86	21	0.0
86	22	0.0
86	23	0.0
86	24	0.0
86	25	0.0
86	26	0.0
86	27	0.0
86	28	0
87	0	0.0
87	1	0.0
87	2	0.0
87	3	0.0
87	4	0.0
87	5	0.0
87	6	0.0
87	7	0.0
87	8	0.0
87	9	0.0
87	10	0.0
87	11	0.0
87	12	0.0
87	13	0.0
87	14	0.0
87	15	0.0
87	16	0.0
87	17	0.0
87	18	0.0
87	19	0.0
87	20	0.0
87	21	0.0
87	22	0.0
87	23	0.0
87	24	0.0
87	25	0.0
87	26	0.0
87	27	0.0
87	28	0
88	0	0.0
88	1	0.0
88	2	0.0
88	3	0.0
88	4	0.0
88	5	0.0
88	6	0.0
88	7	0.0
88	8	0.0
88	9	0.0
88	10	0.0
88	11	0.0
88	12	0.0
88	13	0.0
88	14	0.0
88	15	0.0
88	16	0.0
88	17	0.0
88	18	0.0
88	19	0.0
88	20	0.0
88	21	0.0
88	22	0.0
88	23	0.0
88	24	0.0
88	25	0.0
88	26	0.0
88	27	0.0
88	28	0
89	0	0.0
89	1	0.0
89	2	0.0
89	3	0.0
89	4	0.0
89	5	0.0
89	6	0.0
89	7	0.0
89	8	0.0
89	9	0.0
89	10	0.0
89	11	0.0
89	12	0.0
89	13	0.0
89	14	0.0
89	15	0.0
89	16	0.0
89	17	0.0
89	18	0.0
89	19	0.0
89	20	0.0
89	21	0.0
89	22	0.0
89	23	0.0
89	24	0.0
89	25	0.0
89	26	0.0
89	27	0.0
89	28	0
90	0	0.0
90	1	0.0
90	2	0.0
90	3	0.0
90	4	0.0
90	5	0.0
90	6	0.0
90	7	0.0
90	8	0.0
90	9	0.0
90	10	0.0
90	11	0.0
90	12	0.0
90	13	0.0
90	14	0.0
90	15	0.0
90	16	0.0
90	17	0.0
90	18	0.0
90	19	0.0
90	20	0.0
90	21	0.0
90	22	0.0
90	23	0.0
90	24	0.0
90	25	0.0
90	26	0.0
90	27	0.0
90	28	0
91	0	0.0
91	1	0.0
91	2	0.0
91	3	0.0
91	4	0.0
91	5	0.0
91	6	0.0
91	7	0.0
91	8	0.0
91	9	0.0
91	10	0.0
91	11	0.0
91	12	0.0
91	13	0.0
91	14	0.0
91	15	0.0
91	16	0.0
91	17	0.0
91	18	0.0
91	19	0.0
91	20	0.0
91	21	0.0
91	22	0.0
91	23	0.0
91	24	0.0
91	25	0.0
91	26	0.0
91	27	0.0
91	28	0
92	0	0.0
92	1	0.0
92	2	0.0
92	3	0.0
92	4	0.0
92	5	0.0
92	6	0.0
92	7	0.0
92	8	0.0
92	9	0.0
92	10	0.0
92	11	0.0
92	12	0.0
92	13	0.0
92	14	0.0
92	15	0.0
92	16	0.0
92	17	0.0
92	18	0.0
92	19	0.0
92	20	0.0
92	21	0.0
92	22	0.0
92	23	0.0
92	24	0.0
92	25	0.0
92	26	0.0
92	27	0.0
92	28	0
93	0	0.0
93	1	0.0
93	2	0.0
93	3	0.0
93	4	0.0
93	5	0.0
93	6	0.0
93	7	0.0
93	8	0.0
93	9	0.0
93	10	0.0
93	11	0.0
93	12	0.0
93	13	0.0
93	14	0.0
93	15	0.0
93	16	0.0
93	17	0.0
93	18	0.0
93	19	0.0
93	20	0.0
93	21	0.0
93	22	0.0
93	23	0.0
93	24	0.0
93	25	0.0
93	26	0.0
93	27	0.0
93	28	0
94	0	0.0
94	1	0.0
94	2	0.0
94	3	0.0
94	4	0.0
94	5	0.0
94	6	0.0
94	7	0.0
94	8	0.0
94	9	0.0
94	10	0.0
94	11	0.0
94	12	0.0
94	13	0.0
94	14	0.0
94	15	0.0
94	16	0.0
94	17	0.0
94	18	0.0
94	19	0.0
94	20	0.0
94	21	0.0
94	22	0.0
94	23	0.0
94	24	0.0
94	25	0.0
94	26	0.0
94	27	0.0
94	28	0
95	0	0.0
95	1	0.0
95	2	0.0
95	3	0.0
95	4	0.0
95	5	0.0
95	6	0.0
95	7	0.0
95	8	0.0
95	9	0.0
95	10	0.0
95	11	0.0
95	12	0.0
95	13	0.0
95	14	0.0
95	15	0.0
95	16	0.0
95	17	0.0
95	18	0.0
95	19	0.0
95	20	0.0
95	21	0.0
95	22	0.0
95	23	0.0
95	24	0.0
95	25	0.0
95	26	0.0
95	27	0.0
95	28	0
96	0	0.0
96	1	0.0
96	2	0.0
96	3	0.0
96	4	0.0
96	5	0.0
96	6	0.0
96	7	0.0
96	8	0.0
96	9	0.0
96	10	0.0
96	11	0.0
96	12	0.0
96	13	0.0
96	14	0.0
96	15	0.0
96	16	0.0
96	17	0.0
96	18	0.0
96	19	0.0
96	20	0.0
96	21	0.0
96	22	0.0
96	23	0.0
96	24	0.0
96	25	0.0
96	26	0.0
96	27	0.0
96	28	0
97	0	0.0
97	1	0.0
97	2	0.0
97	3	0.0
97	4	0.0
97	5	0.0
97	6	0.0
97	7	0.0
97	8	0.0
97	9	0.0
97	10	0.0
97	11	0.0
97	12	0.0
97	13	0.0
97	14	0.0
97	15	0.0
97	16	0.0
97	17	0.0
97	18	0.0
97	19	0.0
97	20	0.0
97	21	0.0
97	22	0.0
97	23	0.0
97	24	0.0
97	25	0.0
97	26	0.0
97	27	0.0
97	28	0
98	0	0.0
98	1	0.0
98	2	0.0
98	3	0.0
98	4	0.0
98	5	0.0
98	6	0.0
98	7	0.0
98	8	0.0
98	9	0.0
98	10	0.0
98	11	0.0
98	12	0.0
98	13	0.0
98	14	0.0
98	15	0.0
98	16	0.0
98	17	0.0
98	18	0.0
98	19	0.0
98	20	0.0
98	21	0.0
98	22	0.0
98	23	0.0
98	24	0.0
98	25	0.0
98	26	0.0
98	27	0.0
98	28	0
99	0	0.0
99	1	0.0
99	2	0.0
99	3	0.0
99	4	0.0
99	5	0.0
99	6	0.0
99	7	0.0
99	8	0.0
99	9	0.0
99	10	0.0
99	11	0.0
99	12	0.0
99	13	0.0
99	14	0.0
99	15	0.0
99	16	0.0
99	17	0.0
99	18	0.0
99	19	0.0
99	20	0.0
99	21	0.0
99	22	0.0
99	23	0.0
99	24	0.0
99	25	0.0
99	26	0.0
99	27	0.0
99	28	0
100	0	0.0
100	1	0.0
100	2	0.0
100	3	0.0
100	4	0.0
100	5	0.0
100	6	0.0
100	7	0.0
100	8	0.0
100	9	0.0
100	10	0.0
100	11	0.0
100	12	0.0
100	13	0.0
100	14	0.0
100	15	0.0
100	16	0.0
100	17	0.0
100	18	0.0
100	19	0.0
100	20	0.0
100	21	0.0
100	22	0.0
100	23	0.0
100	24	0.0
100	25	0.0
100	26	0.0
100	27	0.0
100	28	0
101	0	0.0
101	1	0.0
101	2	0.0
101	3	0.0
101	4	0.0
101	5	0.0
101	6	0.0
101	7	0.0
101	8	0.0
101	9	0.0
101	10	0.0
101	11	0.0
101	12	0.0
101	13	0.0
101	14	0.0
101	15	0.0
101	16	0.0
101	17	0.0
101	18	0.0
101	19	0.0
101	20	0.0
101	21	0.0
101	22	0.0
101	23	0.0
101	24	0.0
101	25	0.0
101	26	0.0
101	27	0.0
101	28	0
102	0	0.0
102	1	0.0
102	2	0.0
102	3	0.0
102	4	0.0
102	5	0.0
102	6	0.0
102	7	0.0
102	8	0.0
102	9	0.0
102	10	0.0
102	11	0.0
102	12	0.0
102	13	0.0
102	14	0.0
102	15	0.0
102	16	0.0
102	17	0.0
102	18	0.0
102	19	0.0
102	20	0.0
102	21	0.0
102	22	0.0
102	23	0.0
102	24	0.0
102	25	0.0
102	26	0.0
102	27	0.0
102	28	0
103	0	0.0
103	1	0.0
103	2	0.0
103	3	0.0
103	4	0.0
103	5	0.0
103	6	0.0
103	7	0.0
103	8	0.0
103	9	0.0
103	10	0.0
103	11	0.0
103	12	0.0
103	13	0.0
103	14	0.0
103	15	0.0
103	16	0.0
103	17	0.0
103	18	0.0
103	19	0.0
103	20	0.0
103	21	0.0
103	22	0.0
103	23	0.0
103	24	0.0
103	25	0.0
103	26	0.0
103	27	0.0
103	28	0
104	0	0.0
104	1	0.0
104	2	0.0
104	3	0.0
104	4	0.0
104	5	0.0
104	6	0.0
104	7	0.0
104	8	0.0
104	9	0.0
104	10	0.0
104	11	0.0
104	12	0.0
104	13	0.0
104	14	0.0
104	15	0.0
104	16	0.0
104	17	0.0
104	18	0.0
104	19	0.0
104	20	0.0
104	21	0.0
104	22	0.0
104	23	0.0
104	24	0.0
104	25	0.0
104	26	0.0
104	27	0.0
104	28	0
105	0	0.0
105	1	0.0
105	2	0.0
105	3	0.0
105	4	0.0
105	5	0.0
105	6	0.0
105	7	0.0
105	8	0.0
105	9	0.0
105	10	0.0
105	11	0.0
105	12	0.0
105	13	0.0
105	14	0.0
105	15	0.0
105	16	0.0
105	17	0.0
105	18	0.0
105	19	0.0
105	20	0.0
105	21	0.0
105	22	0.0
105	23	0.0
105	24	0.0
105	25	0.0
105	26	0.0
105	27	0.0
105	28	0
106	0	0.0
106	1	0.0
106	2	0.0
106	3	0.0
106	4	0.0
106	5	0.0
106	6	0.0
106	7	0.0
106	8	0.0
106	9	0.0
106	10	0.0
106	11	0.0
106	12	0.0
106	13	0.0
106	14	0.0
106	15	0.0
106	16	0.0
106	17	0.0
106	18	0.0
106	19	0.0
106	20	0.0
106	21	0.0
106	22	0.0
106	23	0.0
106	24	0.0
106	25	0.0
106	26	0.0
106	27	0.0
106	28	0
107	0	0.0
107	1	0.0
107	2	0.0
107	3	0.0
107	4	0.0
107	5	0.0
107	6	0.0
107	7	0.0
107	8	0.0
107	9	0.0
107	10	0.0
107	11	0.0
107	12	0.0
107	13	0.0
107	14	0.0
107	15	0.0
107	16	0.0
107	17	0.0
107	18	0.0
107	19	0.0
107	20	0.0
107	21	0.0
107	22	0.0
107	23	0.0
107	24	0.0
107	25	0.0
107	26	0.0
107	27	0.0
107	28	0
108	0	0.0
108	1	0.0
108	2	0.0
108	3	0.0
108	4	0.0
108	5	0.0
108	6	0.0
108	7	0.0
108	8	0.0
108	9	0.0
108	10	0.0
108	11	0.0
108	12	0.0
108	13	0.0
108	14	0.0
108	15	0.0
108	16	0.0
108	17	0.0
108	18	0.0
108	19	0.0
108	20	0.0
108	21	0.0
108	22	0.0
108	23	0.0
108	24	0.0
108	25	0.0
108	26	0.0
108	27	0.0
108	28	0
109	0	0.0
109	1	0.0
109	2	0.0
109	3	0.0
109	4	0.0
109	5	0.0
109	6	0.0
109	7	0.0
109	8	0.0
109	9	0.0
109	10	0.0
109	11	0.0
109	12	0.0
109	13	0.0
109	14	0.0
109	15	0.0
109	16	0.0
109	17	0.0
109	18	0.0
109	19	0.0
109	20	0.0
109	21	0.0
109	22	0.0
109	23	0.0
109	24	0.0
109	25	0.0
109	26	0.0
109	27	0.0
109	28	0
110	0	0.0
110	1	0.0
110	2	0.0
110	3	0.0
110	4	0.0
110	5	0.0
110	6	0.0
110	7	0.0
110	8	0.0
110	9	0.0
110	10	0.0
110	11	0.0
110	12	0.0
110	13	0.0
110	14	0.0
110	15	0.0
110	16	0.0
110	17	0.0
110	18	0.0
110	19	0.0
110	20	0.0
110	21	0.0
110	22	0.0
110	23	0.0
110	24	0.0
110	25	0.0
110	26	0.0
110	27	0.0
110	28	0
111	0	0.0
111	1	0.0
111	2	0.0
111	3	0.0
111	4	0.0
111	5	0.0
111	6	0.0
111	7	0.0
111	8	0.0
111	9	0.0
111	10	0.0
111	11	0.0
111	12	0.0
111	13	0.0
111	14	0.0
111	15	0.0
111	16	0.0
111	17	0.0
111	18	0.0
111	19	0.0
111	20	0.0
111	21	0.0
111	22	0.0
111	23	0.0
111	24	0.0
111	25	0.0
111	26	0.0
111	27	0.0
111	28	0
112	0	0
112	1	0
112	2	0
112	3	0
112	4	0
112	5	0
112	6	0
112	7	0
112	8	0
112	9	0
112	10	0
112	11	0
112	12	0
112	13	0
112	14	0
112	15	0
112	16	0
112	17	0
112	18	0
112	19	0
112	20	0
112	21	0
112	22	0
112	23	0
112	24	0
112	25	0
112	26	0
112	27	0
112	28	0


==> image_copy_output.csv <==
0	0	0.0
0	1	0.0
0	2	0.0
0	3	0.0
0	4	0.0
0	5	0.0
0	6	0.0
0	7	0.0
0	8	0.0
0	9	0.0
0	10	0.0
0	11	0.0
0	12	0.0
0	13	0.0
0	14	0.0
0	15	0.0
0	16	0.0
0	17	0.0
0	18	0.0
0	19	0.0
0	20	0.0
0	21	0.0
0	22	0.0
0	23	0.0
0	24	0.0
0	25	0.0
0	26	0.0
0	27	0.0
0	28	0
1	0	0.0
1	1	0.0
1	2	0.0
1	3	0.0
1	4	0.0
1	5	0.0
1	6	0.0
1	7	0.0
1	8	0.0
1	9	0.0
1	10	0.0
1	11	0.0
1	12	0.0
1	13	0.0
1	14	0.0
1	15	0.0
1	16	0.0
1	17	0.0
1	18	0.0
1	19	0.0
1	20	0.0
1	21	0.0
1	22	0.0
1	23	0.0
1	24	0.0
1	25	0.0
1	26	0.0
1	27	0.0
1	28	0
2	0	0.0
2	1	0.0
2	2	0.0
2	3	0.0
2	4	0.0
2	5	0.0
2	6	0.0
2	7	0.0
2	8	0.0
2	9	0.0
2	10	0.0
2	11	0.0
2	12	0.0
2	13	0.0
2	14	0.0
2	15	0.0
2	16	0.0
2	17	0.0
2	18	0.0
2	19	0.0
2	20	0.0
2	21	0.0
2	22	0.0
2	23	0.0
2	24	0.0
2	25	0.0
2	26	0.0
2	27	0.0
2	28	0
3	0	0.0
3	1	0.0
3	2	0.0
3	3	0.0
3	4	0.0
3	5	0.0
3	6	0.0
3	7	0.0
3	8	0.0
3	9	0.0
3	10	0.0
3	11	0.0
3	12	0.0
3	13	0.0
3	14	0.0
3	15	0.0
3	16	0.0
3	17	0.0
3	18	0.0
3	19	0.0
3	20	0.0
3	21	0.0
3	22	0.0
3	23	0.0
3	24	0.0
3	25	0.0
3	26	0.0
3	27	0.0
3	28	0
4	0	0.0
4	1	0.0
4	2	0.0
4	3	0.0
4	4	0.0
4	5	0.0
4	6	0.0
4	7	0.0
4	8	0.0
4	9	0.0
4	10	0.0
4	11	0.0
4	12	0.0
4	13	0.0
4	14	0.0
4	15	0.0
4	16	0.0
4	17	0.0
4	18	0.0
4	19	0.0
4	20	0.0
4	21	0.0
4	22	0.0
4	23	0.0
4	24	0.0
4	25	0.0
4	26	0.0
4	27	0.0
4	28	0
5	0	0.0
5	1	0.0
5	2	0.0
5	3	0.0
5	4	0.0
5	5	0.0
5	6	0.0
5	7	0.0
5	8	0.0
5	9	0.0
5	10	0.0
5	11	0.0
5	12	0.0
5	13	0.0
5	14	0.0
5	15	0.0
5	16	0.0
5	17	0.0
5	18	0.0
5	19	0.0
5	20	0.0
5	21	0.0
5	22	0.0
5	23	0.0
5	24	0.0
5	25	0.0
5	26	0.0
5	27	0.0
5	28	0
6	0	0.0
6	1	0.0
6	2	0.0
6	3	0.0
6	4	0.0
6	5	0.0
6	6	0.0
6	7	0.0
6	8	0.0
6	9	0.0
6	10	0.0
6	11	0.0
6	12	0.0
6	13	0.0
6	14	0.0
6	15	0.0
6	16	0.0
6	17	0.0
6	18	0.0
6	19	0.0
6	20	0.0
6	21	0.0
6	22	0.0
6	23	0.0
6	24	0.0
6	25	0.0
6	26	0.0
6	27	0.0
6	28	0
7	0	0.0
7	1	0.0
7	2	0.0
7	3	0.0
7	4	0.0
7	5	0.0
7	6	0.0
7	7	0.0
7	8	0.0
7	9	0.0
7	10	0.0
7	11	0.0
7	12	0.0
7	13	0.0
7	14	0.0
7	15	0.0
7	16	0.0
7	17	0.0
7	18	0.0
7	19	0.0
7	20	0.0
7	21	0.0
7	22	0.0
7	23	0.0
7	24	0.0
7	25	0.0
7	26	0.0
7	27	0.0
7	28	0
8	0	0.0
8	1	0.0
8	2	0.0
8	3	0.0
8	4	0.0
8	5	0.0
8	6	0.0
8	7	0.0
8	8	0.0
8	9	0.0
8	10	0.0
8	11	0.0
8	12	0.0
8	13	0.0
8	14	0.0
8	15	0.0
8	16	0.0
8	17	0.0
8	18	0.0
8	19	0.0
8	20	0.0
8	21	0.0
8	22	0.0
8	23	0.0
8	24	0.0
8	25	0.0
8	26	0.0
8	27	0.0
8	28	0
9	0	0.0
9	1	0.0
9	2	0.0
9	3	0.0
9	4	0.0
9	5	0.0
9	6	0.0
9	7	0.0
9	8	0.0
9	9	0.0
9	10	0.0
9	11	0.0
9	12	0.0
9	13	0.0
9	14	0.0
9	15	0.0
9	16	0.0
9	17	0.0
9	18	0.0
9	19	0.0
9	20	0.0
9	21	0.0
9	22	0.0
9	23	0.0
9	24	0.0
9	25	0.0
9	26	0.0
9	27	0.0
9	28	0
10	0	0.0
10	1	0.0
10	2	0.0
10	3	0.0
10	4	0.0
10	5	0.0
10	6	0.0
10	7	0.0
10	8	0.0
10	9	0.0
10	10	0.0
10	11	0.0
10	12	0.0
10	13	0.0
10	14	0.0
10	15	0.0
10	16	0.0
10	17	0.0
10	18	0.0
10	19	0.0
10	20	0.0
10	21	0.0
10	22	0.0
10	23	0.0
10	24	0.0
10	25	0.0
10	26	0.0
10	27	0.0
10	28	0
11	0	0.0
11	1	0.0
11	2	0.0
11	3	0.0
11	4	0.0
11	5	0.0
11	6	0.0
11	7	0.0
11	8	0.0
11	9	0.0
11	10	0.0
11	11	0.0
11	12	0.0
11	13	0.0
11	14	0.0
11	15	0.0
11	16	0.0
11	17	0.0
11	18	0.0
11	19	0.0
11	20	0.0
11	21	0.0
11	22	0.0
11	23	0.0
11	24	0.0
11	25	0.0
11	26	0.0
11	27	0.0
11	28	0
12	0	0.0
12	1	0.0
12	2	0.0
12	3	0.0
12	4	0.0
12	5	0.0
12	6	0.0
12	7	0.0
12	8	0.0
12	9	0.0
12	10	0.0
12	11	0.0
12	12	0.0
12	13	0.0
12	14	0.0
12	15	0.0
12	16	0.0
12	17	0.0
12	18	0.0
12	19	0.0
12	20	0.0
12	21	0.0
12	22	0.0
12	23	0.0
12	24	0.0
12	25	0.0
12	26	0.0
12	27	0.0
12	28	0
13	0	0.0
13	1	0.0
13	2	0.0
13	3	0.0
13	4	0.0
13	5	0.0
13	6	0.0
13	7	0.0
13	8	0.0
13	9	0.0
13	10	0.0
13	11	0.0
13	12	0.0
13	13	0.0
13	14	0.0
13	15	0.0
13	16	0.0
13	17	0.0
13	18	0.0
13	19	0.0
13	20	0.0
13	21	0.0
13	22	0.0
13	23	0.0
13	24	0.0
13	25	0.0
13	26	0.0
13	27	0.0
13	28	0
14	0	0.0
14	1	0.0
14	2	0.0
14	3	0.0
14	4	0.0
14	5	0.0
14	6	0.0
14	7	0.0
14	8	0.0
14	9	0.0
14	10	0.0
14	11	0.0
14	12	0.0
14	13	0.0
14	14	0.0
14	15	0.0
14	16	0.0
14	17	0.0
14	18	0.0
14	19	0.0
14	20	0.0
14	21	0.0
14	22	0.0
14	23	0.0
14	24	0.0
14	25	0.0
14	26	0.0
14	27	0.0
14	28	0
15	0	0.0
15	1	0.0
15	2	0.0
15	3	0.0
15	4	0.0
15	5	0.0
15	6	0.0
15	7	0.0
15	8	0.0
15	9	0.0
15	10	0.0
15	11	0.0
15	12	0.0
15	13	0.0
15	14	0.0
15	15	0.0
15	16	0.0
15	17	0.0
15	18	0.0
15	19	0.0
15	20	0.0
15	21	0.0
15	22	0.0
15	23	0.0
15	24	0.0
15	25	0.0
15	26	0.0
15	27	0.0
15	28	0
16	0	0.0
16	1	0.0
16	2	0.0
16	3	0.0
16	4	0.0
16	5	0.0
16	6	0.0
16	7	0.0
16	8	0.0
16	9	0.0
16	10	0.0
16	11	0.0
16	12	0.0
16	13	0.0
16	14	0.0
16	15	0.0
16	16	0.0
16	17	0.0
16	18	0.0
16	19	0.0
16	20	0.0
16	21	0.0
16	22	0.0
16	23	0.0
16	24	0.0
16	25	0.0
16	26	0.0
16	27	0.0
16	28	0
17	0	0.0
17	1	0.0
17	2	0.0
17	3	0.0
17	4	0.0
17	5	0.0
17	6	0.0
17	7	0.0
17	8	0.0
17	9	0.0
17	10	0.0
17	11	0.0
17	12	0.0
17	13	0.0
17	14	0.0
17	15	0.0
17	16	0.0
17	17	0.0
17	18	0.0
17	19	0.0
17	20	0.0
17	21	0.0
17	22	0.0
17	23	0.0
17	24	0.0
17	25	0.0
17	26	0.0
17	27	0.0
17	28	0
18	0	0.0
18	1	0.0
18	2	0.0
18	3	0.0
18	4	0.0
18	5	0.0
18	6	0.0
18	7	0.0
18	8	0.0
18	9	0.0
18	10	0.0
18	11	0.0
18	12	0.0
18	13	0.0
18	14	0.0
18	15	0.0
18	16	0.0
18	17	0.0
18	18	0.0
18	19	0.0
18	20	0.0
18	21	0.0
18	22	0.0
18	23	0.0
18	24	0.0
18	25	0.0
18	26	0.0
18	27	0.0
18	28	0
19	0	0.0
19	1	0.0
19	2	0.0
19	3	0.0
19	4	0.0
19	5	0.0
19	6	0.0
19	7	0.0
19	8	0.0
19	9	0.0
19	10	0.0
19	11	0.0
19	12	0.0
19	13	0.0
19	14	0.0
19	15	0.0
19	16	0.0
19	17	0.0
19	18	0.0
19	19	0.0
19	20	0.0
19	21	0.0
19	22	0.0
19	23	0.0
19	24	0.0
19	25	0.0
19	26	0.0
19	27	0.0
19	28	0
20	0	0.0
20	1	0.0
20	2	0.0
20	3	0.0
20	4	0.0
20	5	0.0
20	6	0.0
20	7	0.0
20	8	0.0
20	9	0.0
20	10	0.0
20	11	0.0
20	12	0.0
20	13	0.0
20	14	0.0
20	15	0.0
20	16	0.0
20	17	0.0
20	18	0.0
20	19	0.0
20	20	0.0
20	21	0.0
20	22	0.0
20	23	0.0
20	24	0.0
20	25	0.0
20	26	0.0
20	27	0.0
20	28	0
21	0	0.0
21	1	0.0
21	2	0.0
21	3	0.0
21	4	0.0
21	5	0.0
21	6	0.0
21	7	0.0
21	8	0.0
21	9	0.0
21	10	0.0
21	11	0.0
21	12	0.0
21	13	0.0
21	14	0.0
21	15	0.0
21	16	0.0
21	17	0.0
21	18	0.0
21	19	0.0
21	20	0.0
21	21	0.0
21	22	0.0
21	23	0.0
21	24	0.0
21	25	0.0
21	26	0.0
21	27	0.0
21	28	0
22	0	0.0
22	1	0.0
22	2	0.0
22	3	0.0
22	4	0.0
22	5	0.0
22	6	0.0
22	7	0.0
22	8	0.0
22	9	0.0
22	10	0.0
22	11	0.0
22	12	0.0
22	13	0.0
22	14	0.0
22	15	0.0
22	16	0.0
22	17	0.0
22	18	0.0
22	19	0.0
22	20	0.0
22	21	0.0
22	22	0.0
22	23	0.0
22	24	0.0
22	25	0.0
22	26	0.0
22	27	0.0
22	28	0
23	0	0.0
23	1	0.0
23	2	0.0
23	3	0.0
23	4	0.0
23	5	0.0
23	6	0.0
23	7	0.0
23	8	0.0
23	9	0.0
23	10	0.0
23	11	0.0
23	12	0.0
23	13	0.0
23	14	0.0
23	15	0.0
23	16	0.0
23	17	0.0
23	18	0.0
23	19	0.0
23	20	0.0
23	21	0.0
23	22	0.0
23	23	0.0
23	24	0.0
23	25	0.0
23	26	0.0
23	27	0.0
23	28	0
24	0	0.0
24	1	0.0
24	2	0.0
24	3	0.0
24	4	0.0
24	5	0.0
24	6	0.0
24	7	0.0
24	8	0.0
24	9	0.0
24	10	0.0
24	11	0.0
24	12	0.0
24	13	0.0
24	14	0.0
24	15	0.0
24	16	0.0
24	17	0.0
24	18	0.0
24	19	0.0
24	20	0.0
24	21	0.0
24	22	0.0
24	23	0.0
24	24	0.0
24	25	0.0
24	26	0.0
24	27	0.0
24	28	0
25	0	0.0
25	1	0.0
25	2	0.0
25	3	0.0
25	4	0.0
25	5	0.0
25	6	0.0
25	7	0.0
25	8	0.0
25	9	0.0
25	10	0.0
25	11	0.0
25	12	0.0
25	13	0.0
25	14	0.0
25	15	0.0
25	16	0.0
25	17	0.0
25	18	0.0
25	19	0.0
25	20	0.0
25	21	0.0
25	22	0.0
25	23	0.0
25	24	0.0
25	25	0.0
25	26	0.0
25	27	0.0
25	28	0
26	0	0.0
26	1	0.0
26	2	0.0
26	3	0.0
26	4	0.0
26	5	0.0
26	6	0.0
26	7	0.0
26	8	0.0
26	9	0.0
26	10	0.0
26	11	0.0
26	12	0.0
26	13	0.0
26	14	0.0
26	15	0.0
26	16	0.0
26	17	0.0
26	18	0.0
26	19	0.0
26	20	0.0
26	21	0.0
26	22	0.0
26	23	0.0
26	24	0.0
26	25	0.0
26	26	0.0
26	27	0.0
26	28	0
27	0	0.0
27	1	0.0
27	2	0.0
27	3	0.0
27	4	0.0
27	5	0.0
27	6	0.0
27	7	0.0
27	8	0.0
27	9	0.0
27	10	0.0
27	11	0.0
27	12	0.0
27	13	0.0
27	14	0.0
27	15	0.0
27	16	0.0
27	17	0.0
27	18	0.0
27	19	0.0
27	20	0.0
27	21	0.0
27	22	0.0
27	23	0.0
27	24	0.0
27	25	0.0
27	26	0.0
27	27	0.0
27	28	0
28	0	0.0
28	1	0.0
28	2	0.0
28	3	0.0
28	4	0.0
28	5	0.0
28	6	0.0
28	7	0.0
28	8	0.0
28	9	0.0
28	10	0.0
28	11	0.0
28	12	0.0
28	13	0.0
28	14	0.0
28	15	0.0
28	16	0.0
28	17	0.0
28	18	0.0
28	19	0.0
28	20	0.0
28	21	0.0
28	22	0.0
28	23	0.0
28	24	0.0
28	25	0.0
28	26	0.0
28	27	0.0
28	28	0
29	0	0.0
29	1	0.0
29	2	0.0
29	3	0.0
29	4	0.0
29	5	0.0
29	6	0.0
29	7	0.0
29	8	0.0
29	9	0.0
29	10	0.0
29	11	0.0
29	12	0.0
29	13	0.0
29	14	0.0
29	15	0.0
29	16	0.0
29	17	0.0
29	18	0.0
29	19	0.0
29	20	0.0
29	21	0.0
29	22	0.0
29	23	0.0
29	24	0.0
29	25	0.0
29	26	0.0
29	27	0.0
29	28	0
30	0	0.0
30	1	0.0
30	2	0.0
30	3	0.0
30	4	0.0
30	5	0.0
30	6	0.0
30	7	0.0
30	8	0.0
30	9	0.0
30	10	0.0
30	11	0.0
30	12	0.0
30	13	0.0
30	14	0.0
30	15	0.0
30	16	0.0
30	17	0.0
30	18	0.0
30	19	0.0
30	20	0.0
30	21	0.0
30	22	0.0
30	23	0.0
30	24	0.0
30	25	0.0
30	26	0.0
30	27	0.0
30	28	0
31	0	0.0
31	1	0.0
31	2	0.0
31	3	0.0
31	4	0.0
31	5	0.0
31	6	0.0
31	7	0.0
31	8	0.0
31	9	0.0
31	10	0.0
31	11	0.0
31	12	0.0
31	13	0.0
31	14	0.0
31	15	0.0
31	16	0.0
31	17	0.0
31	18	0.0
31	19	0.0
31	20	0.0
31	21	0.0
31	22	0.0
31	23	0.0
31	24	0.0
31	25	0.0
31	26	0.0
31	27	0.0
31	28	0
32	0	0.0
32	1	0.0
32	2	0.0
32	3	0.0
32	4	0.0
32	5	0.0
32	6	0.0
32	7	0.0
32	8	0.0
32	9	0.0
32	10	0.0
32	11	0.0
32	12	0.0
32	13	0.0
32	14	0.0
32	15	0.0
32	16	0.0
32	17	0.0
32	18	0.0
32	19	0.0
32	20	0.0
32	21	0.0
32	22	0.0
32	23	0.0
32	24	0.0
32	25	0.0
32	26	0.0
32	27	0.0
32	28	0
33	0	0.0
33	1	0.0
33	2	0.0
33	3	0.0
33	4	0.0
33	5	0.0
33	6	0.0
33	7	0.0
33	8	0.0
33	9	0.0
33	10	0.0
33	11	0.0
33	12	0.0
33	13	0.0
33	14	25.0
33	15	127.0
33	16	209.0
33	17	254.0
33	18	191.0
33	19	160.0
33	20	79.0
33	21	0.0
33	22	0.0
33	23	0.0
33	24	0.0
33	25	0.0
33	26	0.0
33	27	0.0
33	28	0
34	0	0.0
34	1	0.0
34	2	0.0
34	3	0.0
34	4	0.0
34	5	0.0
34	6	0.0
34	7	0.0
34	8	0.0
34	9	0.0
34	10	0.0
34	11	0.0
34	12	0.0
34	13	78.0
34	14	212.0
34	15	254.0
34	16	254.0
34	17	254.0
34	18	254.0
34	19	254.0
34	20	244.0
34	21	53.0
34	22	0.0
34	23	0.0
34	24	0.0
34	25	0.0
34	26	0.0
34	27	0.0
34	28	0
35	0	0.0
35	1	0.0
35	2	0.0
35	3	0.0
35	4	0.0
35	5	0.0
35	6	0.0
35	7	0.0
35	8	0.0
35	9	0.0
35	10	0.0
35	11	0.0
35	12	156.0
35	13	245.0
35	14	254.0
35	15	161.0
35	16	56.0
35	17	56.0
35	18	84.0
35	19	204.0
35	20	254.0
35	21	235.0
35	22	46.0
35	23	0.0
35	24	0.0
35	25	0.0
35	26	0.0
35	27	0.0
35	28	0
36	0	0.0
36	1	0.0
36	2	0.0
36	3	0.0
36	4	0.0
36	5	0.0
36	6	0.0
36	7	0.0
36	8	0.0
36	9	0.0
36	10	6.0
36	11	108.0
36	12	251.0
36	13	254.0
36	14	128.0
36	15	0.0
36	16	0.0
36	17	0.0
36	18	0.0
36	19	16.0
36	20	223.0
36	21	254.0
36	22	103.0
36	23	0.0
36	24	0.0
36	25	0.0
36	26	0.0
36	27	0.0
36	28	0
37	0	0.0
37	1	0.0
37	2	0.0
37	3	0.0
37	4	0.0
37	5	0.0
37	6	0.0
37	7	0.0
37	8	0.0
37	9	0.0
37	10	19.0
37	11	254.0
37	12	254.0
37	13	123.0
37	14	5.0
37	15	0.0
37	16	0.0
37	17	0.0
37	18	0.0
37	19	0.0
37	20	207.0
37	21	254.0
37	22	103.0
37	23	0.0
37	24	0.0
37	25	0.0
37	26	0.0
37	27	0.0
37	28	0
38	0	0.0
38	1	0.0
38	2	0.0
38	3	0.0
38	4	0.0
38	5	0.0
38	6	0.0
38	7	0.0
38	8	0.0
38	9	0.0
38	10	104.0
38	11	254.0
38	12	158.0
38	13	7.0
38	14	0.0
38	15	0.0
38	16	0.0
38	17	0.0
38	18	8.0
38	19	29.0
38	20	228.0
38	21	254.0
38	22	145.0
38	23	0.0
38	24	0.0
38	25	0.0
38	26	0.0
38	27	0.0
38	28	0
39	0	0.0
39	1	0.0
39	2	0.0
39	3	0.0
39	4	0.0
39	5	0.0
39	6	0.0
39	7	0.0
39	8	0.0
39	9	0.0
39	10	110.0
39	11	254.0
39	12	72.0
39	13	0.0
39	14	0.0
39	15	0.0
39	16	0.0
39	17	0.0
39	18	28.0
39	19	141.0
39	20	254.0
39	21	254.0
39	22	100.0
39	23	0.0
39	24	0.0
39	25	0.0
39	26	0.0
39	27	0.0
39	28	0
40	0	0.0
40	1	0.0
40	2	0.0
40	3	0.0
40	4	0.0
40	5	0.0
40	6	0.0
40	7	0.0
40	8	0.0
40	9	0.0
40	10	19.0
40	11	254.0
40	12	252.0
40	13	36.0
40	14	0.0
40	15	0.0
40	16	9.0
40	17	57.0
40	18	147.0
40	19	250.0
40	20	254.0
40	21	235.0
40	22	7.0
40	23	0.0
40	24	0.0
40	25	0.0
40	26	0.0
40	27	0.0
40	28	0
41	0	0.0
41	1	0.0
41	2	0.0
41	3	0.0
41	4	0.0
41	5	0.0
41	6	0.0
41	7	0.0
41	8	0.0
41	9	0.0
41	10	19.0
41	11	254.0
41	12	254.0
41	13	72.0
41	14	123.0
41	15	182.0
41	16	222.0
41	17	254.0
41	18	254.0
41	19	254.0
41	20	241.0
41	21	116.0
41	22	0.0
41	23	0.0
41	24	0.0
41	25	0.0
41	26	0.0
41	27	0.0
41	28	0
42	0	0.0
42	1	0.0
42	2	0.0
42	3	0.0
42	4	0.0
42	5	0.0
42	6	0.0
42	7	0.0
42	8	0.0
42	9	0.0
42	10	5.0
42	11	198.0
42	12	254.0
42	13	254.0
42	14	254.0
42	15	255.0
42	16	254.0
42	17	215.0
42	18	131.0
42	19	66.0
42	20	37.0
42	21	0.0
42	22	0.0
42	23	0.0
42	24	0.0
42	25	0.0
42	26	0.0
42	27	0.0
42	28	0
43	0	0.0
43	1	0.0
43	2	0.0
43	3	0.0
43	4	0.0
43	5	0.0
43	6	0.0
43	7	0.0
43	8	0.0
43	9	0.0
43	10	37.0
43	11	227.0
43	12	255.0
43	13	254.0
43	14	205.0
43	15	95.0
43	16	46.0
43	17	0.0
43	18	0.0
43	19	0.0
43	20	0.0
43	21	0.0
43	22	0.0
43	23	0.0
43	24	0.0
43	25	0.0
43	26	0.0
43	27	0.0
43	28	0
44	0	0.0
44	1	0.0
44	2	0.0
44	3	0.0
44	4	0.0
44	5	0.0
44	6	0.0
44	7	0.0
44	8	12.0
44	9	108.0
44	10	238.0
44	11	254.0
44	12	240.0
44	13	254.0
44	14	66.0
44	15	0.0
44	16	0.0
44	17	0.0
44	18	0.0
44	19	0.0
44	20	0.0
44	21	0.0
44	22	0.0
44	23	0.0
44	24	0.0
44	25	0.0
44	26	0.0
44	27	0.0
44	28	0
45	0	0.0
45	1	0.0
45	2	0.0
45	3	0.0
45	4	0.0
45	5	0.0
45	6	0.0
45	7	1.0
45	8	83.0
45	9	254.0
45	10	207.0
45	11	84.0
45	12	152.0
45	13	254.0
45	14	142.0
45	15	0.0
45	16	0.0
45	17	0.0
45	18	0.0
45	19	0.0
45	20	0.0
45	21	0.0
45	22	0.0
45	23	0.0
45	24	0.0
45	25	0.0
45	26	0.0
45	27	0.0
45	28	0
46	0	0.0
46	1	0.0
46	2	0.0
46	3	0.0
46	4	0.0
46	5	0.0
46	6	0.0
46	7	73.0
46	8	254.0
46	9	240.0
46	10	64.0
46	11	0.0
46	12	88.0
46	13	254.0
46	14	254.0
46	15	0.0
46	16	0.0
46	17	0.0
46	18	0.0
46	19	0.0
46	20	0.0
46	21	0.0
46	22	0.0
46	23	0.0
46	24	0.0
46	25	0.0
46	26	0.0
46	27	0.0
46	28	0
47	0	0.0
47	1	0.0
47	2	0.0
47	3	0.0
47	4	0.0
47	5	0.0
47	6	0.0
47	7	122.0
47	8	254.0
47	9	154.0
47	10	0.0
47	11	0.0
47	12	5.0
47	13	219.0
47	14	254.0
47	15	88.0
47	16	0.0
47	17	0.0
47	18	0.0
47	19	0.0
47	20	0.0
47	21	0.0
47	22	0.0
47	23	0.0
47	24	0.0
47	25	0.0
47	26	0.0
47	27	0.0
47	28	0
48	0	0.0
48	1	0.0
48	2	0.0
48	3	0.0
48	4	0.0
48	5	0.0
48	6	3.0
48	7	202.0
48	8	254.0
48	9	36.0
48	10	0.0
48	11	0.0
48	12	0.0
48	13	210.0
48	14	254.0
48	15	95.0
48	16	0.0
48	17	0.0
48	18	0.0
48	19	0.0
48	20	0.0
48	21	0.0
48	22	0.0
48	23	0.0
48	24	0.0
48	25	0.0
48	26	0.0
48	27	0.0
48	28	0
49	0	0.0
49	1	0.0
49	2	0.0
49	3	0.0
49	4	0.0
49	5	0.0
49	6	38.0
49	7	254.0
49	8	225.0
49	9	12.0
49	10	0.0
49	11	0.0
49	12	0.0
49	13	154.0
49	14	254.0
49	15	95.0
49	16	0.0
49	17	0.0
49	18	0.0
49	19	0.0
49	20	0.0
49	21	0.0
49	22	0.0
49	23	0.0
49	24	0.0
49	25	0.0
49	26	0.0
49	27	0.0
49	28	0
50	0	0.0
50	1	0.0
50	2	0.0
50	3	0.0
50	4	0.0
50	5	0.0
50	6	2.0
50	7	179.0
50	8	254.0
50	9	175.0
50	10	57.0
50	11	57.0
50	12	113.0
50	13	239.0
50	14	254.0
50	15	74.0
50	16	0.0
50	17	0.0
50	18	0.0
50	19	0.0
50	20	0.0
50	21	0.0
50	22	0.0
50	23	0.0
50	24	0.0
50	25	0.0
50	26	0.0
50	27	0.0
50	28	0
51	0	0.0
51	1	0.0
51	2	0.0
51	3	0.0
51	4	0.0
51	5	0.0
51	6	0.0
51	7	93.0
51	8	244.0
51	9	254.0
51	10	254.0
51	11	254.0
51	12	254.0
51	13	254.0
51	14	197.0
51	15	0.0
51	16	0.0
51	17	0.0
51	18	0.0
51	19	0.0
51	20	0.0
51	21	0.0
51	22	0.0
51	23	0.0
51	24	0.0
51	25	0.0
51	26	0.0
51	27	0.0
51	28	0
52	0	0.0
52	1	0.0
52	2	0.0
52	3	0.0
52	4	0.0
52	5	0.0
52	6	0.0
52	7	0.0
52	8	44.0
52	9	135.0
52	10	254.0
52	11	254.0
52	12	232.0
52	13	149.0
52	14	17.0
52	15	0.0
52	16	0.0
52	17	0.0
52	18	0.0
52	19	0.0
52	20	0.0
52	21	0.0
52	22	0.0
52	23	0.0
52	24	0.0
52	25	0.0
52	26	0.0
52	27	0.0
52	28	0
53	0	0.0
53	1	0.0
53	2	0.0
53	3	0.0
53	4	0.0
53	5	0.0
53	6	0.0
53	7	0.0
53	8	0.0
53	9	0.0
53	10	0.0
53	11	0.0
53	12	0.0
53	13	0.0
53	14	0.0
53	15	0.0
53	16	0.0
53	17	0.0
53	18	0.0
53	19	0.0
53	20	0.0
53	21	0.0
53	22	0.0
53	23	0.0
53	24	0.0
53	25	0.0
53	26	0.0
53	27	0.0
53	28	0
54	0	0.0
54	1	0.0
54	2	0.0
54	3	0.0
54	4	0.0
54	5	0.0
54	6	0.0
54	7	0.0
54	8	0.0
54	9	0.0
54	10	0.0
54	11	0.0
54	12	0.0
54	13	0.0
54	14	0.0
54	15	0.0
54	16	0.0
54	17	0.0
54	18	0.0
54	19	0.0
54	20	0.0
54	21	0.0
54	22	0.0
54	23	0.0
54	24	0.0
54	25	0.0
54	26	0.0
54	27	0.0
54	28	0
55	0	0.0
55	1	0.0
55	2	0.0
55	3	0.0
55	4	0.0
55	5	0.0
55	6	0.0
55	7	0.0
55	8	0.0
55	9	0.0
55	10	0.0
55	11	0.0
55	12	0.0
55	13	0.0
55	14	0.0
55	15	0.0
55	16	0.0
55	17	0.0
55	18	0.0
55	19	0.0
55	20	0.0
55	21	0.0
55	22	0.0
55	23	0.0
55	24	0.0
55	25	0.0
55	26	0.0
55	27	0.0
55	28	0
56	0	0.0
56	1	0.0
56	2	0.0
56	3	0.0
56	4	0.0
56	5	0.0
56	6	0.0
56	7	0.0
56	8	0.0
56	9	0.0
56	10	0.0
56	11	0.0
56	12	0.0
56	13	0.0
56	14	0.0
56	15	0.0
56	16	0.0
56	17	0.0
56	18	0.0
56	19	0.0
56	20	0.0
56	21	0.0
56	22	0.0
56	23	0.0
56	24	0.0
56	25	0.0
56	26	0.0
56	27	0.0
56	28	0
57	0	0.0
57	1	0.0
57	2	0.0
57	3	0.0
57	4	0.0
57	5	0.0
57	6	0.0
57	7	0.0
57	8	0.0
57	9	0.0
57	10	0.0
57	11	0.0
57	12	0.0
57	13	0.0
57	14	0.0
57	15	0.0
57	16	0.0
57	17	0.0
57	18	0.0
57	19	0.0
57	20	0.0
57	21	0.0
57	22	0.0
57	23	0.0
57	24	0.0
57	25	0.0
57	26	0.0
57	27	0.0
57	28	0
58	0	0.0
58	1	0.0
58	2	0.0
58	3	0.0
58	4	0.0
58	5	0.0
58	6	0.0
58	7	0.0
58	8	0.0
58	9	0.0
58	10	0.0
58	11	0.0
58	12	0.0
58	13	0.0
58	14	0.0
58	15	0.0
58	16	0.0
58	17	0.0
58	18	0.0
58	19	0.0
58	20	0.0
58	21	0.0
58	22	0.0
58	23	0.0
58	24	0.0
58	25	0.0
58	26	0.0
58	27	0.0
58	28	0
59	0	0.0
59	1	0.0
59	2	0.0
59	3	0.0
59	4	0.0
59	5	0.0
59	6	0.0
59	7	0.0
59	8	0.0
59	9	0.0
59	10	0.0
59	11	0.0
59	12	0.0
59	13	0.0
59	14	0.0
59	15	0.0
59	16	0.0
59	17	0.0
59	18	0.0
59	19	0.0
59	20	0.0
59	21	0.0
59	22	0.0
59	23	0.0
59	24	0.0
59	25	0.0
59	26	0.0
59	27	0.0
59	28	0
60	0	0.0
60	1	0.0
60	2	0.0
60	3	0.0
60	4	0.0
60	5	0.0
60	6	0.0
60	7	0.0
60	8	0.0
60	9	0.0
60	10	0.0
60	11	0.0
60	12	0.0
60	13	0.0
60	14	0.0
60	15	0.0
60	16	0.0
60	17	0.0
60	18	0.0
60	19	0.0
60	20	0.0
60	21	0.0
60	22	0.0
60	23	0.0
60	24	0.0
60	25	0.0
60	26	0.0
60	27	0.0
60	28	0
61	0	0.0
61	1	0.0
61	2	0.0
61	3	0.0
61	4	0.0
61	5	0.0
61	6	0.0
61	7	0.0
61	8	0.0
61	9	0.0
61	10	0.0
61	11	0.0
61	12	0.0
61	13	0.0
61	14	25.0
61	15	127.0
61	16	209.0
61	17	254.0
61	18	191.0
61	19	160.0
61	20	79.0
61	21	0.0
61	22	0.0
61	23	0.0
61	24	0.0
61	25	0.0
61	26	0.0
61	27	0.0
61	28	0
62	0	0.0
62	1	0.0
62	2	0.0
62	3	0.0
62	4	0.0
62	5	0.0
62	6	0.0
62	7	0.0
62	8	0.0
62	9	0.0
62	10	0.0
62	11	0.0
62	12	0.0
62	13	78.0
62	14	212.0
62	15	254.0
62	16	254.0
62	17	254.0
62	18	254.0
62	19	254.0
62	20	244.0
62	21	53.0
62	22	0.0
62	23	0.0
62	24	0.0
62	25	0.0
62	26	0.0
62	27	0.0
62	28	0
63	0	0.0
63	1	0.0
63	2	0.0
63	3	0.0
63	4	0.0
63	5	0.0
63	6	0.0
63	7	0.0
63	8	0.0
63	9	0.0
63	10	0.0
63	11	0.0
63	12	156.0
63	13	245.0
63	14	254.0
63	15	161.0
63	16	56.0
63	17	56.0
63	18	84.0
63	19	204.0
63	20	254.0
63	21	235.0
63	22	46.0
63	23	0.0
63	24	0.0
63	25	0.0
63	26	0.0
63	27	0.0
63	28	0
64	0	0.0
64	1	0.0
64	2	0.0
64	3	0.0
64	4	0.0
64	5	0.0
64	6	0.0
64	7	0.0
64	8	0.0
64	9	0.0
64	10	6.0
64	11	108.0
64	12	251.0
64	13	254.0
64	14	128.0
64	15	0.0
64	16	0.0
64	17	0.0
64	18	0.0
64	19	16.0
64	20	223.0
64	21	254.0
64	22	103.0
64	23	0.0
64	24	0.0
64	25	0.0
64	26	0.0
64	27	0.0
64	28	0
65	0	0.0
65	1	0.0
65	2	0.0
65	3	0.0
65	4	0.0
65	5	0.0
65	6	0.0
65	7	0.0
65	8	0.0
65	9	0.0
65	10	19.0
65	11	254.0
65	12	254.0
65	13	123.0
65	14	5.0
65	15	0.0
65	16	0.0
65	17	0.0
65	18	0.0
65	19	0.0
65	20	207.0
65	21	254.0
65	22	103.0
65	23	0.0
65	24	0.0
65	25	0.0
65	26	0.0
65	27	0.0
65	28	0
66	0	0.0
66	1	0.0
66	2	0.0
66	3	0.0
66	4	0.0
66	5	0.0
66	6	0.0
66	7	0.0
66	8	0.0
66	9	0.0
66	10	104.0
66	11	254.0
66	12	158.0
66	13	7.0
66	14	0.0
66	15	0.0
66	16	0.0
66	17	0.0
66	18	8.0
66	19	29.0
66	20	228.0
66	21	254.0
66	22	145.0
66	23	0.0
66	24	0.0
66	25	0.0
66	26	0.0
66	27	0.0
66	28	0
67	0	0.0
67	1	0.0
67	2	0.0
67	3	0.0
67	4	0.0
67	5	0.0
67	6	0.0
67	7	0.0
67	8	0.0
67	9	0.0
67	10	110.0
67	11	254.0
67	12	72.0
67	13	0.0
67	14	0.0
67	15	0.0
67	16	0.0
67	17	0.0
67	18	28.0
67	19	141.0
67	20	254.0
67	21	254.0
67	22	100.0
67	23	0.0
67	24	0.0
67	25	0.0
67	26	0.0
67	27	0.0
67	28	0
68	0	0.0
68	1	0.0
68	2	0.0
68	3	0.0
68	4	0.0
68	5	0.0
68	6	0.0
68	7	0.0
68	8	0.0
68	9	0.0
68	10	19.0
68	11	254.0
68	12	252.0
68	13	36.0
68	14	0.0
68	15	0.0
68	16	9.0
68	17	57.0
68	18	147.0
68	19	250.0
68	20	254.0
68	21	235.0
68	22	7.0
68	23	0.0
68	24	0.0
68	25	0.0
68	26	0.0
68	27	0.0
68	28	0
69	0	0.0
69	1	0.0
69	2	0.0
69	3	0.0
69	4	0.0
69	5	0.0
69	6	0.0
69	7	0.0
69	8	0.0
69	9	0.0
69	10	19.0
69	11	254.0
69	12	254.0
69	13	72.0
69	14	123.0
69	15	182.0
69	16	222.0
69	17	254.0
69	18	254.0
69	19	254.0
69	20	241.0
69	21	116.0
69	22	0.0
69	23	0.0
69	24	0.0
69	25	0.0
69	26	0.0
69	27	0.0
69	28	0
70	0	0.0
70	1	0.0
70	2	0.0
70	3	0.0
70	4	0.0
70	5	0.0
70	6	0.0
70	7	0.0
70	8	0.0
70	9	0.0
70	10	5.0
70	11	198.0
70	12	254.0
70	13	254.0
70	14	254.0
70	15	255.0
70	16	254.0
70	17	215.0
70	18	131.0
70	19	66.0
70	20	37.0
70	21	0.0
70	22	0.0
70	23	0.0
70	24	0.0
70	25	0.0
70	26	0.0
70	27	0.0
70	28	0
71	0	0.0
71	1	0.0
71	2	0.0
71	3	0.0
71	4	0.0
71	5	0.0
71	6	0.0
71	7	0.0
71	8	0.0
71	9	0.0
71	10	37.0
71	11	227.0
71	12	255.0
71	13	254.0
71	14	205.0
71	15	95.0
71	16	46.0
71	17	0.0
71	18	0.0
71	19	0.0
71	20	0.0
71	21	0.0
71	22	0.0
71	23	0.0
71	24	0.0
71	25	0.0
71	26	0.0
71	27	0.0
71	28	0
72	0	0.0
72	1	0.0
72	2	0.0
72	3	0.0
72	4	0.0
72	5	0.0
72	6	0.0
72	7	0.0
72	8	12.0
72	9	108.0
72	10	238.0
72	11	254.0
72	12	240.0
72	13	254.0
72	14	66.0
72	15	0.0
72	16	0.0
72	17	0.0
72	18	0.0
72	19	0.0
72	20	0.0
72	21	0.0
72	22	0.0
72	23	0.0
72	24	0.0
72	25	0.0
72	26	0.0
72	27	0.0
72	28	0
73	0	0.0
73	1	0.0
73	2	0.0
73	3	0.0
73	4	0.0
73	5	0.0
73	6	0.0
73	7	1.0
73	8	83.0
73	9	254.0
73	10	207.0
73	11	84.0
73	12	152.0
73	13	254.0
73	14	142.0
73	15	0.0
73	16	0.0
73	17	0.0
73	18	0.0
73	19	0.0
73	20	0.0
73	21	0.0
73	22	0.0
73	23	0.0
73	24	0.0
73	25	0.0
73	26	0.0
73	27	0.0
73	28	0
74	0	0.0
74	1	0.0
74	2	0.0
74	3	0.0
74	4	0.0
74	5	0.0
74	6	0.0
74	7	73.0
74	8	254.0
74	9	240.0
74	10	64.0
74	11	0.0
74	12	88.0
74	13	254.0
74	14	254.0
74	15	0.0
74	16	0.0
74	17	0.0
74	18	0.0
74	19	0.0
74	20	0.0
74	21	0.0
74	22	0.0
74	23	0.0
74	24	0.0
74	25	0.0
74	26	0.0
74	27	0.0
74	28	0
75	0	0.0
75	1	0.0
75	2	0.0
75	3	0.0
75	4	0.0
75	5	0.0
75	6	0.0
75	7	122.0
75	8	254.0
75	9	154.0
75	10	0.0
75	11	0.0
75	12	5.0
75	13	219.0
75	14	254.0
75	15	88.0
75	16	0.0
75	17	0.0
75	18	0.0
75	19	0.0
75	20	0.0
75	21	0.0
75	22	0.0
75	23	0.0
75	24	0.0
75	25	0.0
75	26	0.0
75	27	0.0
75	28	0
76	0	0.0
76	1	0.0
76	2	0.0
76	3	0.0
76	4	0.0
76	5	0.0
76	6	3.0
76	7	202.0
76	8	254.0
76	9	36.0
76	10	0.0
76	11	0.0
76	12	0.0
76	13	210.0
76	14	254.0
76	15	95.0
76	16	0.0
76	17	0.0
76	18	0.0
76	19	0.0
76	20	0.0
76	21	0.0
76	22	0.0
76	23	0.0
76	24	0.0
76	25	0.0
76	26	0.0
76	27	0.0
76	28	0
77	0	0.0
77	1	0.0
77	2	0.0
77	3	0.0
77	4	0.0
77	5	0.0
77	6	38.0
77	7	254.0
77	8	225.0
77	9	12.0
77	10	0.0
77	11	0.0
77	12	0.0
77	13	154.0
77	14	254.0
77	15	95.0
77	16	0.0
77	17	0.0
77	18	0.0
77	19	0.0
77	20	0.0
77	21	0.0
77	22	0.0
77	23	0.0
77	24	0.0
77	25	0.0
77	26	0.0
77	27	0.0
77	28	0
78	0	0.0
78	1	0.0
78	2	0.0
78	3	0.0
78	4	0.0
78	5	0.0
78	6	2.0
78	7	179.0
78	8	254.0
78	9	175.0
78	10	57.0
78	11	57.0
78	12	113.0
78	13	239.0
78	14	254.0
78	15	74.0
78	16	0.0
78	17	0.0
78	18	0.0
78	19	0.0
78	20	0.0
78	21	0.0
78	22	0.0
78	23	0.0
78	24	0.0
78	25	0.0
78	26	0.0
78	27	0.0
78	28	0
79	0	0.0
79	1	0.0
79	2	0.0
79	3	0.0
79	4	0.0
79	5	0.0
79	6	0.0
79	7	93.0
79	8	244.0
79	9	254.0
79	10	254.0
79	11	254.0
79	12	254.0
79	13	254.0
79	14	197.0
79	15	0.0
79	16	0.0
79	17	0.0
79	18	0.0
79	19	0.0
79	20	0.0
79	21	0.0
79	22	0.0
79	23	0.0
79	24	0.0
79	25	0.0
79	26	0.0
79	27	0.0
79	28	0
80	0	0.0
80	1	0.0
80	2	0.0
80	3	0.0
80	4	0.0
80	5	0.0
80	6	0.0
80	7	0.0
80	8	44.0
80	9	135.0
80	10	254.0
80	11	254.0
80	12	232.0
80	13	149.0
80	14	17.0
80	15	0.0
80	16	0.0
80	17	0.0
80	18	0.0
80	19	0.0
80	20	0.0
80	21	0.0
80	22	0.0
80	23	0.0
80	24	0.0
80	25	0.0
80	26	0.0
80	27	0.0
80	28	0
81	0	0.0
81	1	0.0
81	2	0.0
81	3	0.0
81	4	0.0
81	5	0.0
81	6	0.0
81	7	0.0
81	8	0.0
81	9	0.0
81	10	0.0
81	11	0.0
81	12	0.0
81	13	0.0
81	14	0.0
81	15	0.0
81	16	0.0
81	17	0.0
81	18	0.0
81	19	0.0
81	20	0.0
81	21	0.0
81	22	0.0
81	23	0.0
81	24	0.0
81	25	0.0
81	26	0.0
81	27	0.0
81	28	0
82	0	0.0
82	1	0.0
82	2	0.0
82	3	0.0
82	4	0.0
82	5	0.0
82	6	0.0
82	7	0.0
82	8	0.0
82	9	0.0
82	10	0.0
82	11	0.0
82	12	0.0
82	13	0.0
82	14	0.0
82	15	0.0
82	16	0.0
82	17	0.0
82	18	0.0
82	19	0.0
82	20	0.0
82	21	0.0
82	22	0.0
82	23	0.0
82	24	0.0
82	25	0.0
82	26	0.0
82	27	0.0
82	28	0
83	0	0.0
83	1	0.0
83	2	0.0
83	3	0.0
83	4	0.0
83	5	0.0
83	6	0.0
83	7	0.0
83	8	0.0
83	9	0.0
83	10	0.0
83	11	0.0
83	12	0.0
83	13	0.0
83	14	0.0
83	15	0.0
83	16	0.0
83	17	0.0
83	18	0.0
83	19	0.0
83	20	0.0
83	21	0.0
83	22	0.0
83	23	0.0
83	24	0.0
83	25	0.0
83	26	0.0
83	27	0.0
83	28	0
84	0	0.0
84	1	0.0
84	2	0.0
84	3	0.0
84	4	0.0
84	5	0.0
84	6	0.0
84	7	0.0
84	8	0.0
84	9	0.0
84	10	0.0
84	11	0.0
84	12	0.0
84	13	0.0
84	14	0.0
84	15	0.0
84	16	0.0
84	17	0.0
84	18	0.0
84	19	0.0
84	20	0.0
84	21	0.0
84	22	0.0
84	23	0.0
84	24	0.0
84	25	0.0
84	26	0.0
84	27	0.0
84	28	0
85	0	0.0
85	1	0.0
85	2	0.0
85	3	0.0
85	4	0.0
85	5	0.0
85	6	0.0
85	7	0.0
85	8	0.0
85	9	0.0
85	10	0.0
85	11	0.0
85	12	0.0
85	13	0.0
85	14	0.0
85	15	0.0
85	16	0.0
85	17	0.0
85	18	0.0
85	19	0.0
85	20	0.0
85	21	0.0
85	22	0.0
85	23	0.0
85	24	0.0
85	25	0.0
85	26	0.0
85	27	0.0
85	28	0
86	0	0.0
86	1	0.0
86	2	0.0
86	3	0.0
86	4	0.0
86	5	0.0
86	6	0.0
86	7	0.0
86	8	0.0
86	9	0.0
86	10	0.0
86	11	0.0
86	12	0.0
86	13	0.0
86	14	0.0
86	15	0.0
86	16	0.0
86	17	0.0
86	18	0.0
86	19	0.0
86	20	0.0
86	21	0.0
86	22	0.0
86	23	0.0
86	24	0.0
86	25	0.0
86	26	0.0
86	27	0.0
86	28	0
87	0	0.0
87	1	0.0
87	2	0.0
87	3	0.0
87	4	0.0
87	5	0.0
87	6	0.0
87	7	0.0
87	8	0.0
87	9	0.0
87	10	0.0
87	11	0.0
87	12	0.0
87	13	0.0
87	14	0.0
87	15	0.0
87	16	0.0
87	17	0.0
87	18	0.0
87	19	0.0
87	20	0.0
87	21	0.0
87	22	0.0
87	23	0.0
87	24	0.0
87	25	0.0
87	26	0.0
87	27	0.0
87	28	0
88	0	0.0
88	1	0.0
88	2	0.0
88	3	0.0
88	4	0.0
88	5	0.0
88	6	0.0
88	7	0.0
88	8	0.0
88	9	0.0
88	10	0.0
88	11	0.0
88	12	0.0
88	13	0.0
88	14	0.0
88	15	0.0
88	16	0.0
88	17	0.0
88	18	0.0
88	19	0.0
88	20	0.0
88	21	0.0
88	22	0.0
88	23	0.0
88	24	0.0
88	25	0.0
88	26	0.0
88	27	0.0
88	28	0
89	0	0.0
89	1	0.0
89	2	0.0
89	3	0.0
89	4	0.0
89	5	0.0
89	6	0.0
89	7	0.0
89	8	0.0
89	9	0.0
89	10	0.0
89	11	0.0
89	12	0.0
89	13	0.0
89	14	25.0
89	15	127.0
89	16	209.0
89	17	254.0
89	18	191.0
89	19	160.0
89	20	79.0
89	21	0.0
89	22	0.0
89	23	0.0
89	24	0.0
89	25	0.0
89	26	0.0
89	27	0.0
89	28	0
90	0	0.0
90	1	0.0
90	2	0.0
90	3	0.0
90	4	0.0
90	5	0.0
90	6	0.0
90	7	0.0
90	8	0.0
90	9	0.0
90	10	0.0
90	11	0.0
90	12	0.0
90	13	78.0
90	14	212.0
90	15	254.0
90	16	254.0
90	17	254.0
90	18	254.0
90	19	254.0
90	20	244.0
90	21	53.0
90	22	0.0
90	23	0.0
90	24	0.0
90	25	0.0
90	26	0.0
90	27	0.0
90	28	0
91	0	0.0
91	1	0.0
91	2	0.0
91	3	0.0
91	4	0.0
91	5	0.0
91	6	0.0
91	7	0.0
91	8	0.0
91	9	0.0
91	10	0.0
91	11	0.0
91	12	156.0
91	13	245.0
91	14	254.0
91	15	161.0
91	16	56.0
91	17	56.0
91	18	84.0
91	19	204.0
91	20	254.0
91	21	235.0
91	22	46.0
91	23	0.0
91	24	0.0
91	25	0.0
91	26	0.0
91	27	0.0
91	28	0
92	0	0.0
92	1	0.0
92	2	0.0
92	3	0.0
92	4	0.0
92	5	0.0
92	6	0.0
92	7	0.0
92	8	0.0
92	9	0.0
92	10	6.0
92	11	108.0
92	12	251.0
92	13	254.0
92	14	128.0
92	15	0.0
92	16	0.0
92	17	0.0
92	18	0.0
92	19	16.0
92	20	223.0
92	21	254.0
92	22	103.0
92	23	0.0
92	24	0.0
92	25	0.0
92	26	0.0
92	27	0.0
92	28	0
93	0	0.0
93	1	0.0
93	2	0.0
93	3	0.0
93	4	0.0
93	5	0.0
93	6	0.0
93	7	0.0
93	8	0.0
93	9	0.0
93	10	19.0
93	11	254.0
93	12	254.0
93	13	123.0
93	14	5.0
93	15	0.0
93	16	0.0
93	17	0.0
93	18	0.0
93	19	0.0
93	20	207.0
93	21	254.0
93	22	103.0
93	23	0.0
93	24	0.0
93	25	0.0
93	26	0.0
93	27	0.0
93	28	0
94	0	0.0
94	1	0.0
94	2	0.0
94	3	0.0
94	4	0.0
94	5	0.0
94	6	0.0
94	7	0.0
94	8	0.0
94	9	0.0
94	10	104.0
94	11	254.0
94	12	158.0
94	13	7.0
94	14	0.0
94	15	0.0
94	16	0.0
94	17	0.0
94	18	8.0
94	19	29.0
94	20	228.0
94	21	254.0
94	22	145.0
94	23	0.0
94	24	0.0
94	25	0.0
94	26	0.0
94	27	0.0
94	28	0
95	0	0.0
95	1	0.0
95	2	0.0
95	3	0.0
95	4	0.0
95	5	0.0
95	6	0.0
95	7	0.0
95	8	0.0
95	9	0.0
95	10	110.0
95	11	254.0
95	12	72.0
95	13	0.0
95	14	0.0
95	15	0.0
95	16	0.0
95	17	0.0
95	18	28.0
95	19	141.0
95	20	254.0
95	21	254.0
95	22	100.0
95	23	0.0
95	24	0.0
95	25	0.0
95	26	0.0
95	27	0.0
95	28	0
96	0	0.0
96	1	0.0
96	2	0.0
96	3	0.0
96	4	0.0
96	5	0.0
96	6	0.0
96	7	0.0
96	8	0.0
96	9	0.0
96	10	19.0
96	11	254.0
96	12	252.0
96	13	36.0
96	14	0.0
96	15	0.0
96	16	9.0
96	17	57.0
96	18	147.0
96	19	250.0
96	20	254.0
96	21	235.0
96	22	7.0
96	23	0.0
96	24	0.0
96	25	0.0
96	26	0.0
96	27	0.0
96	28	0
97	0	0.0
97	1	0.0
97	2	0.0
97	3	0.0
97	4	0.0
97	5	0.0
97	6	0.0
97	7	0.0
97	8	0.0
97	9	0.0
97	10	19.0
97	11	254.0
97	12	254.0
97	13	72.0
97	14	123.0
97	15	182.0
97	16	222.0
97	17	254.0
97	18	254.0
97	19	254.0
97	20	241.0
97	21	116.0
97	22	0.0
97	23	0.0
97	24	0.0
97	25	0.0
97	26	0.0
97	27	0.0
97	28	0
98	0	0.0
98	1	0.0
98	2	0.0
98	3	0.0
98	4	0.0
98	5	0.0
98	6	0.0
98	7	0.0
98	8	0.0
98	9	0.0
98	10	5.0
98	11	198.0
98	12	254.0
98	13	254.0
98	14	254.0
98	15	255.0
98	16	254.0
98	17	215.0
98	18	131.0
98	19	66.0
98	20	37.0
98	21	0.0
98	22	0.0
98	23	0.0
98	24	0.0
98	25	0.0
98	26	0.0
98	27	0.0
98	28	0
99	0	0.0
99	1	0.0
99	2	0.0
99	3	0.0
99	4	0.0
99	5	0.0
99	6	0.0
99	7	0.0
99	8	0.0
99	9	0.0
99	10	37.0
99	11	227.0
99	12	255.0
99	13	254.0
99	14	205.0
99	15	95.0
99	16	46.0
99	17	0.0
99	18	0.0
99	19	0.0
99	20	0.0
99	21	0.0
99	22	0.0
99	23	0.0
99	24	0.0
99	25	0.0
99	26	0.0
99	27	0.0
99	28	0
100	0	0.0
100	1	0.0
100	2	0.0
100	3	0.0
100	4	0.0
100	5	0.0
100	6	0.0
100	7	0.0
100	8	12.0
100	9	108.0
100	10	238.0
100	11	254.0
100	12	240.0
100	13	254.0
100	14	66.0
100	15	0.0
100	16	0.0
100	17	0.0
100	18	0.0
100	19	0.0
100	20	0.0
100	21	0.0
100	22	0.0
100	23	0.0
100	24	0.0
100	25	0.0
100	26	0.0
100	27	0.0
100	28	0
101	0	0.0
101	1	0.0
101	2	0.0
101	3	0.0
101	4	0.0
101	5	0.0
101	6	0.0
101	7	1.0
101	8	83.0
101	9	254.0
101	10	207.0
101	11	84.0
101	12	152.0
101	13	254.0
101	14	142.0
101	15	0.0
101	16	0.0
101	17	0.0
101	18	0.0
101	19	0.0
101	20	0.0
101	21	0.0
101	22	0.0
101	23	0.0
101	24	0.0
101	25	0.0
101	26	0.0
101	27	0.0
101	28	0
102	0	0.0
102	1	0.0
102	2	0.0
102	3	0.0
102	4	0.0
102	5	0.0
102	6	0.0
102	7	73.0
102	8	254.0
102	9	240.0
102	10	64.0
102	11	0.0
102	12	88.0
102	13	254.0
102	14	254.0
102	15	0.0
102	16	0.0
102	17	0.0
102	18	0.0
102	19	0.0
102	20	0.0
102	21	0.0
102	22	0.0
102	23	0.0
102	24	0.0
102	25	0.0
102	26	0.0
102	27	0.0
102	28	0
103	0	0.0
103	1	0.0
103	2	0.0
103	3	0.0
103	4	0.0
103	5	0.0
103	6	0.0
103	7	122.0
103	8	254.0
103	9	154.0
103	10	0.0
103	11	0.0
103	12	5.0
103	13	219.0
103	14	254.0
103	15	88.0
103	16	0.0
103	17	0.0
103	18	0.0
103	19	0.0
103	20	0.0
103	21	0.0
103	22	0.0
103	23	0.0
103	24	0.0
103	25	0.0
103	26	0.0
103	27	0.0
103	28	0
104	0	0.0
104	1	0.0
104	2	0.0
104	3	0.0
104	4	0.0
104	5	0.0
104	6	3.0
104	7	202.0
104	8	254.0
104	9	36.0
104	10	0.0
104	11	0.0
104	12	0.0
104	13	210.0
104	14	254.0
104	15	95.0
104	16	0.0
104	17	0.0
104	18	0.0
104	19	0.0
104	20	0.0
104	21	0.0
104	22	0.0
104	23	0.0
104	24	0.0
104	25	0.0
104	26	0.0
104	27	0.0
104	28	0
105	0	0.0
105	1	0.0
105	2	0.0
105	3	0.0
105	4	0.0
105	5	0.0
105	6	38.0
105	7	254.0
105	8	225.0
105	9	12.0
105	10	0.0
105	11	0.0
105	12	0.0
105	13	154.0
105	14	254.0
105	15	95.0
105	16	0.0
105	17	0.0
105	18	0.0
105	19	0.0
105	20	0.0
105	21	0.0
105	22	0.0
105	23	0.0
105	24	0.0
105	25	0.0
105	26	0.0
105	27	0.0
105	28	0
106	0	0.0
106	1	0.0
106	2	0.0
106	3	0.0
106	4	0.0
106	5	0.0
106	6	2.0
106	7	179.0
106	8	254.0
106	9	175.0
106	10	57.0
106	11	57.0
106	12	113.0
106	13	239.0
106	14	254.0
106	15	74.0
106	16	0.0
106	17	0.0
106	18	0.0
106	19	0.0
106	20	0.0
106	21	0.0
106	22	0.0
106	23	0.0
106	24	0.0
106	25	0.0
106	26	0.0
106	27	0.0
106	28	0
107	0	0.0
107	1	0.0
107	2	0.0
107	3	0.0
107	4	0.0
107	5	0.0
107	6	0.0
107	7	93.0
107	8	244.0
107	9	254.0
107	10	254.0
107	11	254.0
107	12	254.0
107	13	254.0
107	14	197.0
107	15	0.0
107	16	0.0
107	17	0.0
107	18	0.0
107	19	0.0
107	20	0.0
107	21	0.0
107	22	0.0
107	23	0.0
107	24	0.0
107	25	0.0
107	26	0.0
107	27	0.0
107	28	0
108	0	0.0
108	1	0.0
108	2	0.0
108	3	0.0
108	4	0.0
108	5	0.0
108	6	0.0
108	7	0.0
108	8	44.0
108	9	135.0
108	10	254.0
108	11	254.0
108	12	232.0
108	13	149.0
108	14	17.0
108	15	0.0
108	16	0.0
108	17	0.0
108	18	0.0
108	19	0.0
108	20	0.0
108	21	0.0
108	22	0.0
108	23	0.0
108	24	0.0
108	25	0.0
108	26	0.0
108	27	0.0
108	28	0
109	0	0.0
109	1	0.0
109	2	0.0
109	3	0.0
109	4	0.0
109	5	0.0
109	6	0.0
109	7	0.0
109	8	0.0
109	9	0.0
109	10	0.0
109	11	0.0
109	12	0.0
109	13	0.0
109	14	0.0
109	15	0.0
109	16	0.0
109	17	0.0
109	18	0.0
109	19	0.0
109	20	0.0
109	21	0.0
109	22	0.0
109	23	0.0
109	24	0.0
109	25	0.0
109	26	0.0
109	27	0.0
109	28	0
110	0	0.0
110	1	0.0
110	2	0.0
110	3	0.0
110	4	0.0
110	5	0.0
110	6	0.0
110	7	0.0
110	8	0.0
110	9	0.0
110	10	0.0
110	11	0.0
110	12	0.0
110	13	0.0
110	14	0.0
110	15	0.0
110	16	0.0
110	17	0.0
110	18	0.0
110	19	0.0
110	20	0.0
110	21	0.0
110	22	0.0
110	23	0.0
110	24	0.0
110	25	0.0
110	26	0.0
110	27	0.0
110	28	0
111	0	0.0
111	1	0.0
111	2	0.0
111	3	0.0
111	4	0.0
111	5	0.0
111	6	0.0
111	7	0.0
111	8	0.0
111	9	0.0
111	10	0.0
111	11	0.0
111	12	0.0
111	13	0.0
111	14	0.0
111	15	0.0
111	16	0.0
111	17	0.0
111	18	0.0
111	19	0.0
111	20	0.0
111	21	0.0
111	22	0.0
111	23	0.0
111	24	0.0
111	25	0.0
111	26	0.0
111	27	0.0
111	28	0
112	0	0
112	1	0
112	2	0
112	3	0
112	4	0
112	5	0
112	6	0
112	7	0
112	8	0
112	9	0
112	10	0
112	11	0
112	12	0
112	13	0
112	14	0
112	15	0
112	16	0
112	17	0
112	18	0
112	19	0
112	20	0
112	21	0
112	22	0
112	23	0
112	24	0
112	25	0
112	26	0
112	27	0
112	28	0


==> image_copy_states.csv <==
0	0	0.0
0	1	0
1	0	0.0
1	1	0
2	0	0.0
2	1	0
3	0	0.0
3	1	0
4	0	0.0
4	1	0
5	0	0.0
5	1	0
6	0	0.0
6	1	0
7	0	0.0
7	1	0
8	0	0.0
8	1	0
9	0	0.0
9	1	0
10	0	0.0
10	1	0
11	0	0.0
11	1	0
12	0	0.0
12	1	0
13	0	0.0
13	1	0
14	0	0.0
14	1	0
15	0	0.0
15	1	0
16	0	0.0
16	1	0
17	0	0.0
17	1	0
18	0	0.0
18	1	0
19	0	0.0
19	1	0
20	0	0.0
20	1	0
21	0	0.0
21	1	0
22	0	0.0
22	1	0
23	0	0.0
23	1	0
24	0	0.0
24	1	0
25	0	0.0
25	1	0
26	0	0.0
26	1	0
27	0	0.0
27	1	0
28	0	1.0
28	1	0
29	0	0.0
29	1	0
30	0	0.0
30	1	0
31	0	0.0
31	1	0
32	0	0.0
32	1	0
33	0	0.0
33	1	0
34	0	0.0
34	1	0
35	0	0.0
35	1	0
36	0	0.0
36	1	0
37	0	0.0
37	1	0
38	0	0.0
38	1	0
39	0	0.0
39	1	0
40	0	0.0
40	1	0
41	0	0.0
41	1	0
42	0	0.0
42	1	0
43	0	0.0
43	1	0
44	0	0.0
44	1	0
45	0	0.0
45	1	0
46	0	0.0
46	1	0
47	0	0.0
47	1	0
48	0	0.0
48	1	0
49	0	0.0
49	1	0
50	0	0.0
50	1	0
51	0	0.0
51	1	0
52	0	0.0
52	1	0
53	0	0.0
53	1	0
54	0	0.0
54	1	0
55	0	0.0
55	1	0
56	0	1.0
56	1	0
57	0	0.0
57	1	0
58	0	0.0
58	1	0
59	0	0.0
59	1	0
60	0	0.0
60	1	0
61	0	0.0
61	1	0
62	0	0.0
62	1	0
63	0	0.0
63	1	0
64	0	0.0
64	1	0
65	0	0.0
65	1	0
66	0	0.0
66	1	0
67	0	0.0
67	1	0
68	0	0.0
68	1	0
69	0	0.0
69	1	0
70	0	0.0
70	1	0
71	0	0.0
71	1	0
72	0	0.0
72	1	0
73	0	0.0
73	1	0
74	0	0.0
74	1	0
75	0	0.0
75	1	0
76	0	0.0
76	1	0
77	0	0.0
77	1	0
78	0	0.0
78	1	0
79	0	0.0
79	1	0
80	0	0.0
80	1	0
81	0	0.0
81	1	0
82	0	0.0
82	1	0
83	0	0.0
83	1	0
84	0	1.0
84	1	0
85	0	0.0
85	1	0
86	0	0.0
86	1	0
87	0	0.0
87	1	0
88	0	0.0
88	1	0
89	0	0.0
89	1	0
90	0	0.0
90	1	0
91	0	0.0
91	1	0
92	0	0.0
92	1	0
93	0	0.0
93	1	0
94	0	0.0
94	1	0
95	0	0.0
95	1	0
96	0	0.0
96	1	0
97	0	0.0
97	1	0
98	0	0.0
98	1	0
99	0	0.0
99	1	0
100	0	0.0
100	1	0
101	0	0.0
101	1	0
102	0	0.0
102	1	0
103	0	0.0
103	1	0
104	0	0.0
104	1	0
105	0	0.0
105	1	0
106	0	0.0
106	1	0
107	0	0.0
107	1	0
108	0	0.0
108	1	0
109	0	0.0
109	1	0
110	0	0.0
110	1	0
111	0	0.0
111	1	0
112	0	0
112	1	0


==> repeat_copy_input.csv <==
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	1
0	9	0
1	0	0
1	1	0
1	2	1
1	3	0
1	4	1
1	5	1
1	6	1
1	7	1
1	8	0
1	9	0
2	0	1
2	1	1
2	2	1
2	3	1
2	4	1
2	5	0
2	6	0
2	7	1
2	8	0
2	9	0
3	0	0
3	1	0
3	2	1
3	3	1
3	4	0
3	5	1
3	6	1
3	7	1
3	8	0
3	9	0
4	0	0
4	1	0
4	2	0
4	3	0
4	4	0
4	5	0
4	6	0
4	7	0
4	8	1
4	9	0
5	0	0
5	1	0
5	2	0
5	3	0
5	4	0
5	5	0
5	6	0
5	7	0
5	8	0
5	9	0
6	0	0
6	1	0
6	2	0
6	3	0
6	4	0
6	5	0
6	6	0
6	7	0
6	8	0
6	9	0
7	0	0
7	1	0
7	2	0
7	3	0
7	4	0
7	5	0
7	6	0
7	7	0
7	8	0
7	9	0
8	0	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
8	7	0
8	8	1
8	9	0
9	0	0
9	1	0
9	2	0
9	3	0
9	4	0
9	5	0
9	6	0
9	7	0
9	8	0
9	9	0
10	0	0
10	1	0
10	2	0
10	3	0
10	4	0
10	5	0
10	6	0
10	7	0
10	8	0
10	9	0
11	0	0
11	1	0
11	2	0
11	3	0
11	4	0
11	5	0
11	6	0
11	7	0
11	8	0
11	9	0
12	0	0
12	1	0
12	2	0
12	3	0
12	4	0
12	5	0
12	6	0
12	7	0
12	8	1
12	9	0
13	0	0
13	1	0
13	2	0
13	3	0
13	4	0
13	5	0
13	6	0
13	7	0
13	8	0
13	9	0
14	0	0
14	1	0
14	2	0
14	3	0
14	4	0
14	5	0
14	6	0
14	7	0
14	8	0
14	9	0
15	0	0
15	1	0
15	2	0
15	3	0
15	4	0
15	5	0
15	6	0
15	7	0
15	8	0
15	9	0
16	0	0
16	1	0
16	2	0
16	3	0
16	4	0
16	5	0
16	6	0
16	7	0
16	8	0
16	9	0


==> repeat_copy_output.csv <==
0	0	0
0	1	0
0	2	0
0	3	0
0	4	0
0	5	0
0	6	0
0	7	0
0	8	0
1	0	0
1	1	0
1	2	1
1	3	0
1	4	1
1	5	1
1	6	1
1	7	1
1	8	0
2	0	1
2	1	1
2	2	1
2	3	1
2	4	1
2	5	0
2	6	0
2	7	1
2	8	0
3	0	0
3	1	0
3	2	1
3	3	1
3	4	0
3	5	1
3	6	1
3	7	1
3	8	0
4	0	0
4	1	0
4	2	0
4	3	0
4	4	0
4	5	0
4	6	0
4	7	0
4	8	0
5	0	0
5	1	0
5	2	1
5	3	0
5	4	1
5	5	1
5	6	1
5	7	1
5	8	0
6	0	1
6	1	1
6	2	1
6	3	1
6	4	1
6	5	0
6	6	0
6	7	1
6	8	0
7	0	0
7	1	0
7	2	1
7	3	1
7	4	0
7	5	1
7	6	1
7	7	1
7	8	0
8	0	0
8	1	0
8	2	0
8	3	0
8	4	0
8	5	0
8	6	0
8	7	0
8	8	0
9	0	0
9	1	0
9	2	1
9	3	0
9	4	1
9	5	1
9	6	1
9	7	1
9	8	0
10	0	1
10	1	1
10	2	1
10	3	1
10	4	1
10	5	0
10	6	0
10	7	1
10	8	0
11	0	0
11	1	0
11	2	1
11	3	1
11	4	0
11	5	1
11	6	1
11	7	1
11	8	0
12	0	0
12	1	0
12	2	0
12	3	0
12	4	0
12	5	0
12	6	0
12	7	0
12	8	0
13	0	0
13	1	0
13	2	1
13	3	0
13	4	1
13	5	1
13	6	1
13	7	1
13	8	0
14	0	1
14	1	1
14	2	1
14	3	1
14	4	1
14	5	0
14	6	0
14	7	1
14	8	0
15	0	0
15	1	0
15	2	1
15	3	1
15	4	0
15	5	1
15	6	1
15	7	1
15	8	0
16	0	0
16	1	0
16	2	0
16	3	0
16	4	0
16	5	0
16	6	0
16	7	0
16	8	0


==> repeat_copy_states.csv <==
0	0	1
0	1	0
1	0	2
1	1	0
2	0	3
2	1	0
3	0	4
3	1	0
4	0	1
4	1	0
5	0	2
5	1	0
6	0	3
6	1	0
7	0	4
7	1	0
8	0	1
8	1	0
9	0	2
9	1	0
10	0	3
10	1	0
11	0	4
11	1	0
12	0	1
12	1	0
13	0	2
13	1	0
14	0	3
14	1	0
15	0	4
15	1	0
16	0	0
16	1	0


==> signal_copy.csv <==
t	x1	x2	q	y
0	0	0	0	0
1	0.112404	0	0	0
2	0.223869	0	0	0
3	0.333463	0	0	0
4	0.44027	0	0	0
5	0.543395	0	0	0
6	0.641973	0	0	0
7	0.735176	0	0	0
8	0.822218	0	0	0
9	0.902362	0	0	0
10	0.974929	0	0	0
11	1.0393	0	0	0
12	1.09491	0	0	0
13	1.14129	0	0	0
14	1.17803	0	0	0
15	1.20478	0	0	0
16	1.22131	0	0	0
17	1.22745	0	0	0
18	1.2231	0	0	0
19	1.20828	0	0	0
20	1.18307	0	0	0
21	1.14765	0	0	0
22	1.10226	0	0	0
23	1.04726	0	0	0
24	0.983066	0	0	0
25	0.910169	0	0	0
26	0.829143	0	0	0
27	0.74063	0	0	0
28	0.645334	0	0	0
29	0.544022	0	0	0
30	0.437511	0	0	0
31	0.32667	0	0	0
32	0.212404	0	0	0
33	0.0956581	0	0	0
34	-0.0226001	0	0	0
35	-0.141381	0	0	0
36	-0.259683	0	0	0
37	-0.3765	0	0	0
38	-0.490829	0	0	0
39	-0.60168	0	0	0
40	-0.708077	0	0	0
41	-0.809076	0	0	0
42	-0.903763	0	0	0
43	-0.991266	0	0	0
44	-1.07076	0	0	0
45	-1.14148	0	0	0
46	-1.20271	0	0	0
47	-1.25382	0	0	0
48	-1.29423	0	0	0
49	-1.32344	0	0	0
50	-1.34106	0	0	0
51	-1.34674	0	0	0
52	-1.34026	0	0	0
53	-1.32145	0	0	0
54	-1.29028	0	0	0
55	-1.24676	0	0	0
56	-1.19103	0	0	0
57	-1.12332	0	0	0
58	-1.04394	0	0	0
59	-0.953299	0	0	0
60	-0.851886	0	0	0
61	-0.740286	0	0	0
62	-0.61916	0	0	0
63	-0.489248	0	0	0
64	-0.351364	0	0	0
65	-0.206387	0	0	0
66	-0.0552593	0	0	0
67	0.101022	0	0	0
68	0.261411	0	0	0
69	0.424823	0	0	0
70	0.590136	0	0	0
71	0.756205	0	0	0
72	0.921865	0	0	0
73	1.08594	0	0	0
74	1.24726	0	0	0
75	1.40466	0	0	0
76	1.55698	0	0	0
77	1.70309	0	0	0
78	1.8419	0	0	0
79	1.97234	0	0	0
80	2.09341	0	0	0
81	2.20415	0	0	0
82	2.30367	0	0	0
83	2.39114	0	0	0
84	2.4658	0	0	0
85	2.52699	0	0	0
86	2.57412	0	0	0
87	2.60669	0	0	0
88	2.6243	0	0	0
89	2.62664	0	0	0
90	2.61351	0	0	0
91	2.58479	0	0	0
92	2.54048	0	0	0
93	2.48068	0	0	0
94	2.4056	0	0	0
95	2.31553	0	0	0
96	2.21089	0	0	0
97	2.09216	0	0	0
98	1.95994	0	0	0
99	1.81493	0	0	0
100	1.65789	0	0	0
101	1.48967	0	0	0
102	1.31121	0	0	0
103	1.12351	0	0	0
104	0.927616	0	0	0
105	0.72466	0	0	0
106	0.515805	0	0	0
107	0.30226	0	0	0
108	0.0852641	0	0	0
109	-0.133917	0	0	0
110	-0.354003	0	0	0
111	-0.573704	0	0	0
112	-0.791735	0	0	0
113	-1.00682	0	0	0
114	-1.21769	0	0	0
115	-1.42313	0	0	0
116	-1.62193	0	0	0
117	-1.81294	0	0	0
118	-1.99507	0	0	0
119	-2.16726	0	0	0
120	-2.32853	0	0	0
121	-2.47799	0	0	0
122	-2.61479	0	0	0
123	-2.7382	0	0	0
124	-2.84756	0	0	0
125	-2.9423	0	0	0
126	-3.02196	0	0	0
127	-3.08615	0	0	0
128	-3.13462	0	0	0
129	-3.1672	0	0	0
130	-3.18382	0	0	0
131	-3.18452	0	0	0
132	-3.16945	0	0	0
133	-3.13886	0	0	0
134	-3.09308	0	0	0
135	-3.03257	0	0	0
136	-2.95785	0	0	0
137	-2.86955	0	0	0
138	-2.76839	0	0	0
139	-2.65514	0	0	0
140	-2.53068	0	0	0
141	-2.39594	0	0	0
142	-2.25191	0	0	0
143	-2.09964	0	0	0
144	-1.94021	0	0	0
145	-1.77477	0	0	0
146	-1.60447	0	0	0
147	-1.43049	0	0	0
148	-1.25404	0	0	0
149	-1.07632	0	0	0
150	-0.89854	0	0	0
151	-0.72188	0	0	0
152	-0.547515	0	0	0
153	-0.376592	0	0	0
154	-0.210218	0	0	0
155	-0.049463	0	0	0
156	0.104657	0	0	0
157	0.251181	0	0	0
158	0.389211	0	0	0
159	0.517917	0	0	0
160	0.636545	0	0	0
161	0.744418	0	0	0
162	0.840944	0	0	0
163	0.925618	0	0	0
164	0.998022	0	0	0
165	1.05783	0	0	0
166	1.10482	0	0	0
167	1.13885	0	0	0
168	1.15988	0	0	0
169	1.16797	0	0	0
170	1.16326	0	0	0
171	1.14599	0	0	0
172	1.1165	0	0	0
173	1.07519	0	0	0
174	1.02256	0	0	0
175	0.959192	0	0	0
176	0.885733	0	0	0
177	0.8029	0	0	0
178	0.711473	0	0	0
179	0.612287	0	0	0
180	0.506228	0	0	0
181	0.394225	0	0	0
182	0.277242	0	0	0
183	0.15627	0	0	0
184	0.032321	0	0	0
185	-0.0935785	0	0	0
186	-0.220398	0	0	0
187	-0.347111	0	0	0
188	-0.472698	0	0	0
189	-0.59616	0	0	0
190	-0.716522	0	0	0
191	-0.832843	0	0	0
192	-0.944217	0	0	0
193	-1.04979	0	0	0
194	-1.14875	0	0	0
195	-1.24036	0	0	0
196	-1.32392	0	0	0
197	-1.39883	0	0	0
198	-1.46453	0	0	0
199	-1.52055	0	0	0
200	-1.56651	0	0	0
201	-1.60208	0	0	0
202	-1.62705	0	0	0
203	-1.64128	0	0	0
204	-1.64469	0	0	0
205	-1.63732	0	0	0
206	-1.61928	0	0	0
207	-1.59075	0	0	0
208	-1.55202	0	0	0
209	-1.50343	0	0	0
210	-1.44541	0	0	0
211	-1.37845	0	0	0
212	-1.30312	0	0	0
213	-1.22005	0	0	0
214	-1.12991	0	0	0
215	-1.03344	0	0	0
216	-0.931415	0	0	0
217	-0.824659	0	0	0
218	-0.71402	0	0	0
219	-0.600373	0	0	0
220	-0.484614	0	0	0
221	-0.367649	0	0	0
222	-0.250388	0	0	0
223	-0.133739	0	0	0
224	-0.0185999	0	0	0
225	0.0941478	0.0405211	0	0
226	0.203647	0.155517	0	0
227	0.30907	0.326347	0	0
228	0.409628	0.525325	0	0
229	0.504573	0.720197	0	0
230	0.593206	0.879379	0	0
231	0.674883	0.97707	0	0
232	0.749018	0.997435	0	0
233	0.815088	0.937173	0	0
234	0.872637	0.806053	0	0
235	0.921282	0.625326	0	0
236	0.960711	0.424286	0	0
237	0.990688	0.235518	0	0
238	1.01105	0.0896183	0	0
239	1.02173	0.010235	0	0
240	1.02272	0.010235	0	0
241	1.01409	0.0896183	0	0
242	0.996012	0.235518	0	0
243	0.968704	0.424286	0	0
244	0.932479	0.625326	0	0
245	0.887714	0.806053	0	0
246	0.834856	0.937173	0	0
247	0.774418	0.997435	0	0
248	0.706974	0.97707	0	0
249	0.633152	0.879379	0	0
250	0.553633	0.720197	0	0
251	0.469145	0.525325	0	0
252	0.380451	0.326347	0	0
253	0.288354	0.155517	0	0
254	0.193679	0.0405211	0	0
255	0.0972735	-1	0	0
256	0	0	1	0
257	0.0457117	0	0	0.112404
258	0.09122	0	0	0.223869
259	0.136323	0	0	0.333463
260	0.18082	0	0	0.44027
261	0.224515	0	0	0.543395
262	0.267214	0	0	0.641973
263	0.308731	0	0	0.735176
264	0.348885	0	0	0.822218
265	0.387501	0	0	0.902362
266	0.424414	0	0	0.974929
267	0.459468	0	0	1.0393
268	0.492514	0	0	1.09491
269	0.523417	0	0	1.14129
270	0.552051	0	0	1.17803
271	0.578303	0	0	1.20478
272	0.602071	0	0	1.22131
273	0.623269	0	0	1.22745
274	0.641819	0	0	1.2231
275	0.657663	0	0	1.20828
276	0.67075	0	0	1.18307
277	0.681049	0	0	1.14765
278	0.68854	0	0	1.10226
279	0.693218	0	0	1.04726
280	0.69509	0	0	0.983066
281	0.69418	0	0	0.910169
282	0.690525	0	0	0.829143
283	0.684173	0	0	0.74063
284	0.675187	0	0	0.645334
285	0.663642	0	0	0.544022
286	0.649626	0	0	0.437511
287	0.633237	0	0	0.32667
288	0.614584	0	0	0.212404
289	0.593786	0	0	0.0956581
290	0.570973	0	0	-0.0226001
291	0.546281	0	0	-0.141381
292	0.519855	0	0	-0.259683
293	0.491848	0	0	-0.3765
294	0.462416	0	0	-0.490829
295	0.431723	0	0	-0.60168
296	0.399935	0	0	-0.708077
297	0.367223	0	0	-0.809076
298	0.333757	0	0	-0.903763
299	0.299712	0	0	-0.991266
300	0.26526	0	0	-1.07076
301	0.230574	0	0	-1.14148
302	0.195825	0	0	-1.20271
303	0.161181	0	0	-1.25382
304	0.126807	0	0	-1.29423
305	0.0928632	0	0	-1.32344
306	0.0595051	0	0	-1.34106
307	0.026882	0	0	-1.34674
308	-0.00486346	0	0	-1.34026
309	-0.0355959	0	0	-1.32145
310	-0.0651881	0	0	-1.29028
311	-0.093521	0	0	-1.24676
312	-0.120485	0	0	-1.19103
313	-0.145979	0	0	-1.12332
314	-0.169914	0	0	-1.04394
315	-0.192209	0	0	-0.953299
316	-0.212794	0	0	-0.851886
317	-0.23161	0	0	-0.740286
318	-0.248608	0	0	-0.61916
319	-0.263751	0	0	-0.489248
320	-0.277012	0	0	-0.351364
321	-0.288375	0	0	-0.206387
322	-0.297835	0	0	-0.0552593
323	-0.305396	0	0	0.101022
324	-0.311072	0	0	0.261411
325	-0.31489	0	0	0.424823
326	-0.316882	0	0	0.590136
327	-0.317093	0	0	0.756205
328	-0.315573	0	0	0.921865
329	-0.312382	0	0	1.08594
330	-0.307588	0	0	1.24726
331	-0.301265	0	0	1.40466
332	-0.293493	0	0	1.55698
333	-0.284358	0	0	1.70309
334	-0.273951	0	0	1.8419
335	-0.262367	0	0	1.97234
336	-0.249706	0	0	2.09341
337	-0.23607	0	0	2.20415
338	-0.221563	0	0	2.30367
339	-0.206291	0	0	2.39114
340	-0.19036	0	0	2.4658
341	-0.173879	0	0	2.52699
342	-0.156953	0	0	2.57412
343	-0.139688	0	0	2.60669
344	-0.122189	0	0	2.6243
345	-0.104558	0	0	2.62664
346	-0.0868935	0	0	2.61351
347	-0.0692919	0	0	2.58479
348	-0.0518456	0	0	2.54048
349	-0.0346428	0	0	2.48068
350	-0.0177674	0	0	2.4056
351	-0.00129804	0	0	2.31553
352	0.0146914	0	0	2.21089
353	0.0301325	0	0	2.09216
354	0.0449626	0	0	1.95994
355	0.0591248	0	0	1.81493
356	0.072568	0	0	1.65789
357	0.085247	0	0	1.48967
358	0.0971228	0	0	1.31121
359	0.108162	0	0	1.12351
360	0.118338	0	0	0.927616
361	0.127628	0	0	0.72466
362	0.136018	0	0	0.515805
363	0.143496	0	0	0.30226
364	0.150058	0	0	0.0852641
365	0.155704	0	0	-0.133917
366	0.160437	0	0	-0.354003
367	0.164268	0	0	-0.573704
368	0.16721	0	0	-0.791735
369	0.169279	0	0	-1.00682
370	0.170497	0	0	-1.21769
371	0.170886	0	0	-1.42313
372	0.170472	0	0	-1.62193
373	0.169286	0	0	-1.81294
374	0.167356	0	0	-1.99507
375	0.164714	0	0	-2.16726
376	0.161395	0	0	-2.32853
377	0.157432	0	0	-2.47799
378	0.152859	0	0	-2.61479
379	0.147711	0	0	-2.7382
380	0.142023	0	0	-2.84756
381	0.135827	0	0	-2.9423
382	0.129158	0	0	-3.02196
383	0.122047	0	0	-3.08615
384	0.114526	0	0	-3.13462
385	0.106623	0	0	-3.1672
386	0.0983665	0	0	-3.18382
387	0.0897822	0	0	-3.18452
388	0.0808943	0	0	-3.16945
389	0.071725	0	0	-3.13886
390	0.0622945	0	0	-3.09308
391	0.0526211	0	0	-3.03257
392	0.0427208	0	0	-2.95785
393	0.032608	0	0	-2.86955
394	0.0222951	0	0	-2.76839
395	0.0117928	0	0	-2.65514
396	0.0011101	0	0	-2.53068
397	-0.00974543	0	0	-2.39594
398	-0.0207675	0	0	-2.25191
399	-0.031951	0	0	-2.09964
400	-0.0432915	0	0	-1.94021
401	-0.0547854	0	0	-1.77477
402	-0.0664295	0	0	-1.60447
403	-0.0782207	0	0	-1.43049
404	-0.0901559	0	0	-1.25404
405	-0.102231	0	0	-1.07632
406	-0.114443	0	0	-0.89854
407	-0.126786	0	0	-0.72188
408	-0.139254	0	0	-0.547515
409	-0.15184	0	0	-0.376592
410	-0.164534	0	0	-0.210218
411	-0.177325	0	0	-0.049463
412	-0.190201	0	0	0.104657
413	-0.203146	0	0	0.251181
414	-0.216142	0	0	0.389211
415	-0.229169	0	0	0.517917
416	-0.242205	0	0	0.636545
417	-0.255224	0	0	0.744418
418	-0.268198	0	0	0.840944
419	-0.281096	0	0	0.925618
420	-0.293884	0	0	0.998022
421	-0.306524	0	0	1.05783
422	-0.31898	0	0	1.10482
423	-0.331207	0	0	1.13885
424	-0.343162	0	0	1.15988
425	-0.354799	0	0	1.16797
426	-0.366069	0	0	1.16326
427	-0.376922	0	0	1.14599
428	-0.387306	0	0	1.1165
429	-0.397167	0	0	1.07519
430	-0.406451	0	0	1.02256
431	-0.415104	0	0	0.959192
432	-0.423071	0	0	0.885733
433	-0.430296	0	0	0.8029
434	-0.436726	0	0	0.711473
435	-0.442306	0	0	0.612287
436	-0.446985	0	0	0.506228
437	-0.450712	0	0	0.394225
438	-0.453439	0	0	0.277242
439	-0.45512	0	0	0.15627
440	-0.455714	0	0	0.032321
441	-0.45518	0	0	-0.0935785
442	-0.453484	0	0	-0.220398
443	-0.450595	0	0	-0.347111
444	-0.446486	0	0	-0.472698
445	-0.441135	0	0	-0.59616
446	-0.434528	0	0	-0.716522
447	-0.426653	0	0	-0.832843
448	-0.417506	0	0	-0.944217
449	-0.407089	0	0	-1.04979
450	-0.395409	0	0	-1.14875
451	-0.38248	0	0	-1.24036
452	-0.368325	0	0	-1.32392
453	-0.352971	0	0	-1.39883
454	-0.336451	0	0	-1.46453
455	-0.318808	0	0	-1.52055
456	-0.300089	0	0	-1.56651
457	-0.28035	0	0	-1.60208
458	-0.25965	0	0	-1.62705
459	-0.238058	0	0	-1.64128
460	-0.215647	0	0	-1.64469
461	-0.192496	0	0	-1.63732
462	-0.16869	0	0	-1.61928
463	-0.144319	0	0	-1.59075
464	-0.119476	0	0	-1.55202
465	-0.0942619	0	0	-1.50343
466	-0.0687782	0	0	-1.44541
467	-0.043131	0	0	-1.37845
468	-0.017429	0	0	-1.30312
469	0.00821696	0	0	-1.22005
470	0.0336944	0	0	-1.12991
471	0.0588898	0	0	-1.03344
472	0.0836894	0	0	-0.931415
473	0.10798	0	0	-0.824659
474	0.131648	0	0	-0.71402
475	0.154583	0	0	-0.600373
476	0.176676	0	0	-0.484614
477	0.197821	0	0	-0.367649
478	0.217915	0	0	-0.250388
479	0.236861	0	0	-0.133739
480	0.254564	0	0	-0.0185999
481	0.270936	0.155517	0	0.0941478
482	0.285895	0.525325	0	0.203647
483	0.299365	0.879379	0	0.30907
484	0.311277	0.997435	0	0.409628
485	0.321568	0.806053	0	0.504573
486	0.330186	0.424286	0	0.593206
487	0.337084	0.0896183	0	0.674883
488	0.342225	0.010235	0	0.749018
489	0.345581	0.235518	0	0.815088
490	0.347133	0.625326	0	0.872637
491	0.346871	0.937173	0	0.921282
492	0.344793	0.97707	0	0.960711
493	0.340909	0.720197	0	0.990688
494	0.335238	0.326347	0	1.01105
495	0.327806	0.0405211	0	1.02173
496	0.318651	0.0405211	0	1.02272
497	0.307819	0.326347	0	1.01409
498	0.295366	0.720197	0	0.996012
499	0.281355	0.97707	0	0.968704
500	0.26586	0.937173	0	0.932479
501	0.248959	0.625326	0	0.887714
502	0.230742	0.235518	0	0.834856
503	0.211304	0.010235	0	0.774418
504	0.190747	0.0896183	0	0.706974
505	0.169179	0.424286	0	0.633152
506	0.146715	0.806053	0	0.553633
507	0.123472	0.997435	0	0.469145
508	0.0995734	0.879379	0	0.380451
509	0.0751465	0.525325	0	0.288354
510	0.0503205	0.155517	0	0.193679
511	0.0252273	-1	0	0.0972735
512	0	0	2	0
513	0	0	0	0.0457117
514	0	0	0	0.09122
515	0	0	0	0.136323
516	0	0	0	0.18082
517	0	0	0	0.224515
518	0	0	0	0.267214
519	0	0	0	0.308731
520	0	0	0	0.348885
521	0	0	0	0.387501
522	0	0	0	0.424414
523	0	0	0	0.459468
524	0	0	0	0.492514
525	0	0	0	0.523417
526	0	0	0	0.552051
527	0	0	0	0.578303
528	0	0	0	0.602071
529	0	0	0	0.623269
530	0	0	0	0.641819
531	0	0	0	0.657663
532	0	0	0	0.67075
533	0	0	0	0.681049
534	0	0	0	0.68854
535	0	0	0	0.693218
536	0	0	0	0.69509
537	0	0	0	0.69418
538	0	0	0	0.690525
539	0	0	0	0.684173
540	0	0	0	0.675187
541	0	0	0	0.663642
542	0	0	0	0.649626
543	0	0	0	0.633237
544	0	0	0	0.614584
545	0	0	0	0.593786
546	0	0	0	0.570973
547	0	0	0	0.546281
548	0	0	0	0.519855
549	0	0	0	0.491848
550	0	0	0	0.462416
551	0	0	0	0.431723
552	0	0	0	0.399935
553	0	0	0	0.367223
554	0	0	0	0.333757
555	0	0	0	0.299712
556	0	0	0	0.26526
557	0	0	0	0.230574
558	0	0	0	0.195825
559	0	0	0	0.161181
560	0	0	0	0.126807
561	0	0	0	0.0928632
562	0	0	0	0.0595051
563	0	0	0	0.026882
564	0	0	0	-0.00486346
565	0	0	0	-0.0355959
566	0	0	0	-0.0651881
567	0	0	0	-0.093521
568	0	0	0	-0.120485
569	0	0	0	-0.145979
570	0	0	0	-0.169914
571	0	0	0	-0.192209
572	0	0	0	-0.212794
573	0	0	0	-0.23161
574	0	0	0	-0.248608
575	0	0	0	-0.263751
576	0	0	0	-0.277012
577	0	0	0	-0.288375
578	0	0	0	-0.297835
579	0	0	0	-0.305396
580	0	0	0	-0.311072
581	0	0	0	-0.31489
582	0	0	0	-0.316882
583	0	0	0	-0.317093
584	0	0	0	-0.315573
585	0	0	0	-0.312382
586	0	0	0	-0.307588
587	0	0	0	-0.301265
588	0	0	0	-0.293493
589	0	0	0	-0.284358
590	0	0	0	-0.273951
591	0	0	0	-0.262367
592	0	0	0	-0.249706
593	0	0	0	-0.23607
594	0	0	0	-0.221563
595	0	0	0	-0.206291
596	0	0	0	-0.19036
597	0	0	0	-0.173879
598	0	0	0	-0.156953
599	0	0	0	-0.139688
600	0	0	0	-0.122189
601	0	0	0	-0.104558
602	0	0	0	-0.0868935
603	0	0	0	-0.0692919
604	0	0	0	-0.0518456
605	0	0	0	-0.0346428
606	0	0	0	-0.0177674
607	0	0	0	-0.00129804
608	0	0	0	0.0146914
609	0	0	0	0.0301325
610	0	0	0	0.0449626
611	0	0	0	0.0591248
612	0	0	0	0.072568
613	0	0	0	0.085247
614	0	0	0	0.0971228
615	0	0	0	0.108162
616	0	0	0	0.118338
617	0	0	0	0.127628
618	0	0	0	0.136018
619	0	0	0	0.143496
620	0	0	0	0.150058
621	0	0	0	0.155704
622	0	0	0	0.160437
623	0	0	0	0.164268
624	0	0	0	0.16721
625	0	0	0	0.169279
626	0	0	0	0.170497
627	0	0	0	0.170886
628	0	0	0	0.170472
629	0	0	0	0.169286
630	0	0	0	0.167356
631	0	0	0	0.164714
632	0	0	0	0.161395
633	0	0	0	0.157432
634	0	0	0	0.152859
635	0	0	0	0.147711
636	0	0	0	0.142023
637	0	0	0	0.135827
638	0	0	0	0.129158
639	0	0	0	0.122047
640	0	0	0	0.114526
641	0	0	0	0.106623
642	0	0	0	0.0983665
643	0	0	0	0.0897822
644	0	0	0	0.0808943
645	0	0	0	0.071725
646	0	0	0	0.0622945
647	0	0	0	0.0526211
648	0	0	0	0.0427208
649	0	0	0	0.032608
650	0	0	0	0.0222951
651	0	0	0	0.0117928
652	0	0	0	0.0011101
653	0	0	0	-0.00974543
654	0	0	0	-0.0207675
655	0	0	0	-0.031951
656	0	0	0	-0.0432915
657	0	0	0	-0.0547854
658	0	0	0	-0.0664295
659	0	0	0	-0.0782207
660	0	0	0	-0.0901559
661	0	0	0	-0.102231
662	0	0	0	-0.114443
663	0	0	0	-0.126786
664	0	0	0	-0.139254
665	0	0	0	-0.15184
666	0	0	0	-0.164534
667	0	0	0	-0.177325
668	0	0	0	-0.190201
669	0	0	0	-0.203146
670	0	0	0	-0.216142
671	0	0	0	-0.229169
672	0	0	0	-0.242205
673	0	0	0	-0.255224
674	0	0	0	-0.268198
675	0	0	0	-0.281096
676	0	0	0	-0.293884
677	0	0	0	-0.306524
678	0	0	0	-0.31898
679	0	0	0	-0.331207
680	0	0	0	-0.343162
681	0	0	0	-0.354799
682	0	0	0	-0.366069
683	0	0	0	-0.376922
684	0	0	0	-0.387306
685	0	0	0	-0.397167
686	0	0	0	-0.406451
687	0	0	0	-0.415104
688	0	0	0	-0.423071
689	0	0	0	-0.430296
690	0	0	0	-0.436726
691	0	0	0	-0.442306
692	0	0	0	-0.446985
693	0	0	0	-0.450712
694	0	0	0	-0.453439
695	0	0	0	-0.45512
696	0	0	0	-0.455714
697	0	0	0	-0.45518
698	0	0	0	-0.453484
699	0	0	0	-0.450595
700	0	0	0	-0.446486
701	0	0	0	-0.441135
702	0	0	0	-0.434528
703	0	0	0	-0.426653
704	0	0	0	-0.417506
705	0	0	0	-0.407089
706	0	0	0	-0.395409
707	0	0	0	-0.38248
708	0	0	0	-0.368325
709	0	0	0	-0.352971
710	0	0	0	-0.336451
711	0	0	0	-0.318808
712	0	0	0	-0.300089
713	0	0	0	-0.28035
714	0	0	0	-0.25965
715	0	0	0	-0.238058
716	0	0	0	-0.215647
717	0	0	0	-0.192496
718	0	0	0	-0.16869
719	0	0	0	-0.144319
720	0	0	0	-0.119476
721	0	0	0	-0.0942619
722	0	0	0	-0.0687782
723	0	0	0	-0.043131
724	0	0	0	-0.017429
725	0	0	0	0.00821696
726	0	0	0	0.0336944
727	0	0	0	0.0588898
728	0	0	0	0.0836894
729	0	0	0	0.10798
730	0	0	0	0.131648
731	0	0	0	0.154583
732	0	0	0	0.176676
733	0	0	0	0.197821
734	0	0	0	0.217915
735	0	0	0	0.236861
736	0	0	0	0.254564
737	0	0.0405211	0	0.270936
738	0	0.155517	0	0.285895
739	0	0.326347	0	0.299365
740	0	0.525325	0	0.311277
741	0	0.720197	0	0.321568
742	0	0.879379	0	0.330186
743	0	0.97707	0	0.337084
744	0	0.997435	0	0.342225
745	0	0.937173	0	0.345581
746	0	0.806053	0	0.347133
747	0	0.625326	0	0.346871
748	0	0.424286	0	0.344793
749	0	0.235518	0	0.340909
750	0	0.0896183	0	0.335238
751	0	0.010235	0	0.327806
752	0	0.010235	0	0.318651
753	0	0.0896183	0	0.307819
754	0	0.235518	0	0.295366
755	0	0.424286	0	0.281355
756	0	0.625326	0	0.26586
757	0	0.806053	0	0.248959
758	0	0.937173	0	0.230742
759	0	0.997435	0	0.211304
760	0	0.97707	0	0.190747
761	0	0.879379	0	0.169179
762	0	0.720197	0	0.146715
763	0	0.525325	0	0.123472
764	0	0.326347	0	0.0995734
765	0	0.155517	0	0.0751465
766	0	0.0405211	0	0.0503205
767	0	-1	0	0.0252273
768	0	0	1	0
769	0	0	0	0.112404
770	0	0	0	0.223869
771	0	0	0	0.333463
772	0	0	0	0.44027
773	0	0	0	0.543395
774	0	0	0	0.641973
775	0	0	0	0.735176
776	0	0	0	0.822218
777	0	0	0	0.902362
778	0	0	0	0.974929
779	0	0	0	1.0393
780	0	0	0	1.09491
781	0	0	0	1.14129
782	0	0	0	1.17803
783	0	0	0	1.20478
784	0	0	0	1.22131
785	0	0	0	1.22745
786	0	0	0	1.2231
787	0	0	0	1.20828
788	0	0	0	1.18307
789	0	0	0	1.14765
790	0	0	0	1.10226
791	0	0	0	1.04726
792	0	0	0	0.983066
793	0	0	0	0.910169
794	0	0	0	0.829143
795	0	0	0	0.74063
796	0	0	0	0.645334
797	0	0	0	0.544022
798	0	0	0	0.437511
799	0	0	0	0.32667
800	0	0	0	0.212404
801	0	0	0	0.0956581
802	0	0	0	-0.0226001
803	0	0	0	-0.141381
804	0	0	0	-0.259683
805	0	0	0	-0.3765
806	0	0	0	-0.490829
807	0	0	0	-0.60168
808	0	0	0	-0.708077
809	0	0	0	-0.809076
810	0	0	0	-0.903763
811	0	0	0	-0.991266
812	0	0	0	-1.07076
813	0	0	0	-1.14148
814	0	0	0	-1.20271
815	0	0	0	-1.25382
816	0	0	0	-1.29423
817	0	0	0	-1.32344
818	0	0	0	-1.34106
819	0	0	0	-1.34674
820	0	0	0	-1.34026
821	0	0	0	-1.32145
822	0	0	0	-1.29028
823	0	0	0	-1.24676
824	0	0	0	-1.19103
825	0	0	0	-1.12332
826	0	0	0	-1.04394
827	0	0	0	-0.953299
828	0	0	0	-0.851886
829	0	0	0	-0.740286
830	0	0	0	-0.61916
831	0	0	0	-0.489248
832	0	0	0	-0.351364
833	0	0	0	-0.206387
834	0	0	0	-0.0552593
835	0	0	0	0.101022
836	0	0	0	0.261411
837	0	0	0	0.424823
838	0	0	0	0.590136
839	0	0	0	0.756205
840	0	0	0	0.921865
841	0	0	0	1.08594
842	0	0	0	1.24726
843	0	0	0	1.40466
844	0	0	0	1.55698
845	0	0	0	1.70309
846	0	0	0	1.8419
847	0	0	0	1.97234
848	0	0	0	2.09341
849	0	0	0	2.20415
850	0	0	0	2.30367
851	0	0	0	2.39114
852	0	0	0	2.4658
853	0	0	0	2.52699
854	0	0	0	2.57412
855	0	0	0	2.60669
856	0	0	0	2.6243
857	0	0	0	2.62664
858	0	0	0	2.61351
859	0	0	0	2.58479
860	0	0	0	2.54048
861	0	0	0	2.48068
862	0	0	0	2.4056
863	0	0	0	2.31553
864	0	0	0	2.21089
865	0	0	0	2.09216
866	0	0	0	1.95994
867	0	0	0	1.81493
868	0	0	0	1.65789
869	0	0	0	1.48967
870	0	0	0	1.31121
871	0	0	0	1.12351
872	0	0	0	0.927616
873	0	0	0	0.72466
874	0	0	0	0.515805
875	0	0	0	0.30226
876	0	0	0	0.0852641
877	0	0	0	-0.133917
878	0	0	0	-0.354003
879	0	0	0	-0.573704
880	0	0	0	-0.791735
881	0	0	0	-1.00682
882	0	0	0	-1.21769
883	0	0	0	-1.42313
884	0	0	0	-1.62193
885	0	0	0	-1.81294
886	0	0	0	-1.99507
887	0	0	0	-2.16726
888	0	0	0	-2.32853
889	0	0	0	-2.47799
890	0	0	0	-2.61479
891	0	0	0	-2.7382
892	0	0	0	-2.84756
893	0	0	0	-2.9423
894	0	0	0	-3.02196
895	0	0	0	-3.08615
896	0	0	0	-3.13462
897	0	0	0	-3.1672
898	0	0	0	-3.18382
899	0	0	0	-3.18452
900	0	0	0	-3.16945
901	0	0	0	-3.13886
902	0	0	0	-3.09308
903	0	0	0	-3.03257
904	0	0	0	-2.95785
905	0	0	0	-2.86955
906	0	0	0	-2.76839
907	0	0	0	-2.65514
908	0	0	0	-2.53068
909	0	0	0	-2.39594
910	0	0	0	-2.25191
911	0	0	0	-2.09964
912	0	0	0	-1.94021
913	0	0	0	-1.77477
914	0	0	0	-1.60447
915	0	0	0	-1.43049
916	0	0	0	-1.25404
917	0	0	0	-1.07632
918	0	0	0	-0.89854
919	0	0	0	-0.72188
920	0	0	0	-0.547515
921	0	0	0	-0.376592
922	0	0	0	-0.210218
923	0	0	0	-0.049463
924	0	0	0	0.104657
925	0	0	0	0.251181
926	0	0	0	0.389211
927	0	0	0	0.517917
928	0	0	0	0.636545
929	0	0	0	0.744418
930	0	0	0	0.840944
931	0	0	0	0.925618
932	0	0	0	0.998022
933	0	0	0	1.05783
934	0	0	0	1.10482
935	0	0	0	1.13885
936	0	0	0	1.15988
937	0	0	0	1.16797
938	0	0	0	1.16326
939	0	0	0	1.14599
940	0	0	0	1.1165
941	0	0	0	1.07519
942	0	0	0	1.02256
943	0	0	0	0.959192
944	0	0	0	0.885733
945	0	0	0	0.8029
946	0	0	0	0.711473
947	0	0	0	0.612287
948	0	0	0	0.506228
949	0	0	0	0.394225
950	0	0	0	0.277242
951	0	0	0	0.15627
952	0	0	0	0.032321
953	0	0	0	-0.0935785
954	0	0	0	-0.220398
955	0	0	0	-0.347111
956	0	0	0	-0.472698
957	0	0	0	-0.59616
958	0	0	0	-0.716522
959	0	0	0	-0.832843
960	0	0	0	-0.944217
961	0	0	0	-1.04979
962	0	0	0	-1.14875
963	0	0	0	-1.24036
964	0	0	0	-1.32392
965	0	0	0	-1.39883
966	0	0	0	-1.46453
967	0	0	0	-1.52055
968	0	0	0	-1.56651
969	0	0	0	-1.60208
970	0	0	0	-1.62705
971	0	0	0	-1.64128
972	0	0	0	-1.64469
973	0	0	0	-1.63732
974	0	0	0	-1.61928
975	0	0	0	-1.59075
976	0	0	0	-1.55202
977	0	0	0	-1.50343
978	0	0	0	-1.44541
979	0	0	0	-1.37845
980	0	0	0	-1.30312
981	0	0	0	-1.22005
982	0	0	0	-1.12991
983	0	0	0	-1.03344
984	0	0	0	-0.931415
985	0	0	0	-0.824659
986	0	0	0	-0.71402
987	0	0	0	-0.600373
988	0	0	0	-0.484614
989	0	0	0	-0.367649
990	0	0	0	-0.250388
991	0	0	0	-0.133739
992	0	0	0	-0.0185999
993	0	0.155517	0	0.0941478
994	0	0.525325	0	0.203647
995	0	0.879379	0	0.30907
996	0	0.997435	0	0.409628
997	0	0.806053	0	0.504573
998	0	0.424286	0	0.593206
999	0	0.0896183	0	0.674883
1000	0	0.010235	0	0.749018
1001	0	0.235518	0	0.815088
1002	0	0.625326	0	0.872637
1003	0	0.937173	0	0.921282
1004	0	0.97707	0	0.960711
1005	0	0.720197	0	0.990688
1006	0	0.326347	0	1.01105
1007	0	0.0405211	0	1.02173
1008	0	0.0405211	0	1.02272
1009	0	0.326347	0	1.01409
1010	0	0.720197	0	0.996012
1011	0	0.97707	0	0.968704
1012	0	0.937173	0	0.932479
1013	0	0.625326	0	0.887714
1014	0	0.235518	0	0.834856
1015	0	0.010235	0	0.774418
1016	0	0.0896183	0	0.706974
1017	0	0.424286	0	0.633152
1018	0	0.806053	0	0.553633
1019	0	0.997435	0	0.469145
1020	0	0.879379	0	0.380451
1021	0	0.525325	0	0.288354
1022	0	0.155517	0	0.193679
1023	0	-1	0	0.0972735
1024	0	0	2	0
1025	0	0	0	0.0457117
1026	0	0	0	0.09122
1027	0	0	0	0.136323
1028	0	0	0	0.18082
1029	0	0	0	0.224515
1030	0	0	0	0.267214
1031	0	0	0	0.308731
1032	0	0	0	0.348885
1033	0	0	0	0.387501
1034	0	0	0	0.424414
1035	0	0	0	0.459468
1036	0	0	0	0.492514
1037	0	0	0	0.523417
1038	0	0	0	0.552051
1039	0	0	0	0.578303
1040	0	0	0	0.602071
1041	0	0	0	0.623269
1042	0	0	0	0.641819
1043	0	0	0	0.657663
1044	0	0	0	0.67075
1045	0	0	0	0.681049
1046	0	0	0	0.68854
1047	0	0	0	0.693218
1048	0	0	0	0.69509
1049	0	0	0	0.69418
1050	0	0	0	0.690525
1051	0	0	0	0.684173
1052	0	0	0	0.675187
1053	0	0	0	0.663642
1054	0	0	0	0.649626
1055	0	0	0	0.633237
1056	0	0	0	0.614584
1057	0	0	0	0.593786
1058	0	0	0	0.570973
1059	0	0	0	0.546281
1060	0	0	0	0.519855
1061	0	0	0	0.491848
1062	0	0	0	0.462416
1063	0	0	0	0.431723
1064	0	0	0	0.399935
1065	0	0	0	0.367223
1066	0	0	0	0.333757
1067	0	0	0	0.299712
1068	0	0	0	0.26526
1069	0	0	0	0.230574
1070	0	0	0	0.195825
1071	0	0	0	0.161181
1072	0	0	0	0.126807
1073	0	0	0	0.0928632
1074	0	0	0	0.0595051
1075	0	0	0	0.026882
1076	0	0	0	-0.00486346
1077	0	0	0	-0.0355959
1078	0	0	0	-0.0651881
1079	0	0	0	-0.093521
1080	0	0	0	-0.120485
1081	0	0	0	-0.145979
1082	0	0	0	-0.169914
1083	0	0	0	-0.192209
1084	0	0	0	-0.212794
1085	0	0	0	-0.23161
1086	0	0	0	-0.248608
1087	0	0	0	-0.263751
1088	0	0	0	-0.277012
1089	0	0	0	-0.288375
1090	0	0	0	-0.297835
1091	0	0	0	-0.305396
1092	0	0	0	-0.311072
1093	0	0	0	-0.31489
1094	0	0	0	-0.316882
1095	0	0	0	-0.317093
1096	0	0	0	-0.315573
1097	0	0	0	-0.312382
1098	0	0	0	-0.307588
1099	0	0	0	-0.301265
1100	0	0	0	-0.293493
1101	0	0	0	-0.284358
1102	0	0	0	-0.273951
1103	0	0	0	-0.262367
1104	0	0	0	-0.249706
1105	0	0	0	-0.23607
1106	0	0	0	-0.221563
1107	0	0	0	-0.206291
1108	0	0	0	-0.19036
1109	0	0	0	-0.173879
1110	0	0	0	-0.156953
1111	0	0	0	-0.139688
1112	0	0	0	-0.122189
1113	0	0	0	-0.104558
1114	0	0	0	-0.0868935
1115	0	0	0	-0.0692919
1116	0	0	0	-0.0518456
1117	0	0	0	-0.0346428
1118	0	0	0	-0.0177674
1119	0	0	0	-0.00129804
1120	0	0	0	0.0146914
1121	0	0	0	0.0301325
1122	0	0	0	0.0449626
1123	0	0	0	0.0591248
1124	0	0	0	0.072568
1125	0	0	0	0.085247
1126	0	0	0	0.0971228
1127	0	0	0	0.108162
1128	0	0	0	0.118338
1129	0	0	0	0.127628
1130	0	0	0	0.136018
1131	0	0	0	0.143496
1132	0	0	0	0.150058
1133	0	0	0	0.155704
1134	0	0	0	0.160437
1135	0	0	0	0.164268
1136	0	0	0	0.16721
1137	0	0	0	0.169279
1138	0	0	0	0.170497
1139	0	0	0	0.170886
1140	0	0	0	0.170472
1141	0	0	0	0.169286
1142	0	0	0	0.167356
1143	0	0	0	0.164714
1144	0	0	0	0.161395
1145	0	0	0	0.157432
1146	0	0	0	0.152859
1147	0	0	0	0.147711
1148	0	0	0	0.142023
1149	0	0	0	0.135827
1150	0	0	0	0.129158
1151	0	0	0	0.122047
1152	0	0	0	0.114526
1153	0	0	0	0.106623
1154	0	0	0	0.0983665
1155	0	0	0	0.0897822
1156	0	0	0	0.0808943
1157	0	0	0	0.071725
1158	0	0	0	0.0622945
1159	0	0	0	0.0526211
1160	0	0	0	0.0427208
1161	0	0	0	0.032608
1162	0	0	0	0.0222951
1163	0	0	0	0.0117928
1164	0	0	0	0.0011101
1165	0	0	0	-0.00974543
1166	0	0	0	-0.0207675
1167	0	0	0	-0.031951
1168	0	0	0	-0.0432915
1169	0	0	0	-0.0547854
1170	0	0	0	-0.0664295
1171	0	0	0	-0.0782207
1172	0	0	0	-0.0901559
1173	0	0	0	-0.102231
1174	0	0	0	-0.114443
1175	0	0	0	-0.126786
1176	0	0	0	-0.139254
1177	0	0	0	-0.15184
1178	0	0	0	-0.164534
1179	0	0	0	-0.177325
1180	0	0	0	-0.190201
1181	0	0	0	-0.203146
1182	0	0	0	-0.216142
1183	0	0	0	-0.229169
1184	0	0	0	-0.242205
1185	0	0	0	-0.255224
1186	0	0	0	-0.268198
1187	0	0	0	-0.281096
1188	0	0	0	-0.293884
1189	0	0	0	-0.306524
1190	0	0	0	-0.31898
1191	0	0	0	-0.331207
1192	0	0	0	-0.343162
1193	0	0	0	-0.354799
1194	0	0	0	-0.366069
1195	0	0	0	-0.376922
1196	0	0	0	-0.387306
1197	0	0	0	-0.397167
1198	0	0	0	-0.406451
1199	0	0	0	-0.415104
1200	0	0	0	-0.423071
1201	0	0	0	-0.430296
1202	0	0	0	-0.436726
1203	0	0	0	-0.442306
1204	0	0	0	-0.446985
1205	0	0	0	-0.450712
1206	0	0	0	-0.453439
1207	0	0	0	-0.45512
1208	0	0	0	-0.455714
1209	0	0	0	-0.45518
1210	0	0	0	-0.453484
1211	0	0	0	-0.450595
1212	0	0	0	-0.446486
1213	0	0	0	-0.441135
1214	0	0	0	-0.434528
1215	0	0	0	-0.426653
1216	0	0	0	-0.417506
1217	0	0	0	-0.407089
1218	0	0	0	-0.395409
1219	0	0	0	-0.38248
1220	0	0	0	-0.368325
1221	0	0	0	-0.352971
1222	0	0	0	-0.336451
1223	0	0	0	-0.318808
1224	0	0	0	-0.300089
1225	0	0	0	-0.28035
1226	0	0	0	-0.25965
1227	0	0	0	-0.238058
1228	0	0	0	-0.215647
1229	0	0	0	-0.192496
1230	0	0	0	-0.16869
1231	0	0	0	-0.144319
1232	0	0	0	-0.119476
1233	0	0	0	-0.0942619
1234	0	0	0	-0.0687782
1235	0	0	0	-0.043131
1236	0	0	0	-0.017429
1237	0	0	0	0.00821696
1238	0	0	0	0.0336944
1239	0	0	0	0.0588898
1240	0	0	0	0.0836894
1241	0	0	0	0.10798
1242	0	0	0	0.131648
1243	0	0	0	0.154583
1244	0	0	0	0.176676
1245	0	0	0	0.197821
1246	0	0	0	0.217915
1247	0	0	0	0.236861
1248	0	0	0	0.254564
1249	0	0.0405211	0	0.270936
1250	0	0.155517	0	0.285895
1251	0	0.326347	0	0.299365
1252	0	0.525325	0	0.311277
1253	0	0.720197	0	0.321568
1254	0	0.879379	0	0.330186
1255	0	0.97707	0	0.337084
1256	0	0.997435	0	0.342225
1257	0	0.937173	0	0.345581
1258	0	0.806053	0	0.347133
1259	0	0.625326	0	0.346871
1260	0	0.424286	0	0.344793
1261	0	0.235518	0	0.340909
1262	0	0.0896183	0	0.335238
1263	0	0.010235	0	0.327806
1264	0	0.010235	0	0.318651
1265	0	0.0896183	0	0.307819
1266	0	0.235518	0	0.295366
1267	0	0.424286	0	0.281355
1268	0	0.625326	0	0.26586
1269	0	0.806053	0	0.248959
1270	0	0.937173	0	0.230742
1271	0	0.997435	0	0.211304
1272	0	0.97707	0	0.190747
1273	0	0.879379	0	0.169179
1274	0	0.720197	0	0.146715
1275	0	0.525325	0	0.123472
1276	0	0.326347	0	0.0995734
1277	0	0.155517	0	0.0751465
1278	0	0.0405211	0	0.0503205
1279	0	-1	0	0.0252273
1280	0	0	1	0
1281	0	0	0	0.112404
1282	0	0	0	0.223869
1283	0	0	0	0.333463
1284	0	0	0	0.44027
1285	0	0	0	0.543395
1286	0	0	0	0.641973
1287	0	0	0	0.735176
1288	0	0	0	0.822218
1289	0	0	0	0.902362
1290	0	0	0	0.974929
1291	0	0	0	1.0393
1292	0	0	0	1.09491
1293	0	0	0	1.14129
1294	0	0	0	1.17803
1295	0	0	0	1.20478
1296	0	0	0	1.22131
1297	0	0	0	1.22745
1298	0	0	0	1.2231
1299	0	0	0	1.20828
1300	0	0	0	1.18307
1301	0	0	0	1.14765
1302	0	0	0	1.10226
1303	0	0	0	1.04726
1304	0	0	0	0.983066
1305	0	0	0	0.910169
1306	0	0	0	0.829143
1307	0	0	0	0.74063
1308	0	0	0	0.645334
1309	0	0	0	0.544022
1310	0	0	0	0.437511
1311	0	0	0	0.32667
1312	0	0	0	0.212404
1313	0	0	0	0.0956581
1314	0	0	0	-0.0226001
1315	0	0	0	-0.141381
1316	0	0	0	-0.259683
1317	0	0	0	-0.3765
1318	0	0	0	-0.490829
1319	0	0	0	-0.60168
1320	0	0	0	-0.708077
1321	0	0	0	-0.809076
1322	0	0	0	-0.903763
1323	0	0	0	-0.991266
1324	0	0	0	-1.07076
1325	0	0	0	-1.14148
1326	0	0	0	-1.20271
1327	0	0	0	-1.25382
1328	0	0	0	-1.29423
1329	0	0	0	-1.32344
1330	0	0	0	-1.34106
1331	0	0	0	-1.34674
1332	0	0	0	-1.34026
1333	0	0	0	-1.32145
1334	0	0	0	-1.29028
1335	0	0	0	-1.24676
1336	0	0	0	-1.19103
1337	0	0	0	-1.12332
1338	0	0	0	-1.04394
1339	0	0	0	-0.953299
1340	0	0	0	-0.851886
1341	0	0	0	-0.740286
1342	0	0	0	-0.61916
1343	0	0	0	-0.489248
1344	0	0	0	-0.351364
1345	0	0	0	-0.206387
1346	0	0	0	-0.0552593
1347	0	0	0	0.101022
1348	0	0	0	0.261411
1349	0	0	0	0.424823
1350	0	0	0	0.590136
1351	0	0	0	0.756205
1352	0	0	0	0.921865
1353	0	0	0	1.08594
1354	0	0	0	1.24726
1355	0	0	0	1.40466
1356	0	0	0	1.55698
1357	0	0	0	1.70309
1358	0	0	0	1.8419
1359	0	0	0	1.97234
1360	0	0	0	2.09341
1361	0	0	0	2.20415
1362	0	0	0	2.30367
1363	0	0	0	2.39114
1364	0	0	0	2.4658
1365	0	0	0	2.52699
1366	0	0	0	2.57412
1367	0	0	0	2.60669
1368	0	0	0	2.6243
1369	0	0	0	2.62664
1370	0	0	0	2.61351
1371	0	0	0	2.58479
1372	0	0	0	2.54048
1373	0	0	0	2.48068
1374	0	0	0	2.4056
1375	0	0	0	2.31553
1376	0	0	0	2.21089
1377	0	0	0	2.09216
1378	0	0	0	1.95994
1379	0	0	0	1.81493
1380	0	0	0	1.65789
1381	0	0	0	1.48967
1382	0	0	0	1.31121
1383	0	0	0	1.12351
1384	0	0	0	0.927616
1385	0	0	0	0.72466
1386	0	0	0	0.515805
1387	0	0	0	0.30226
1388	0	0	0	0.0852641
1389	0	0	0	-0.133917
1390	0	0	0	-0.354003
1391	0	0	0	-0.573704
1392	0	0	0	-0.791735
1393	0	0	0	-1.00682
1394	0	0	0	-1.21769
1395	0	0	0	-1.42313
1396	0	0	0	-1.62193
1397	0	0	0	-1.81294
1398	0	0	0	-1.99507
1399	0	0	0	-2.16726
1400	0	0	0	-2.32853
1401	0	0	0	-2.47799
1402	0	0	0	-2.61479
1403	0	0	0	-2.7382
1404	0	0	0	-2.84756
1405	0	0	0	-2.9423
1406	0	0	0	-3.02196
1407	0	0	0	-3.08615
1408	0	0	0	-3.13462
1409	0	0	0	-3.1672
1410	0	0	0	-3.18382
1411	0	0	0	-3.18452
1412	0	0	0	-3.16945
1413	0	0	0	-3.13886
1414	0	0	0	-3.09308
1415	0	0	0	-3.03257
1416	0	0	0	-2.95785
1417	0	0	0	-2.86955
1418	0	0	0	-2.76839
1419	0	0	0	-2.65514
1420	0	0	0	-2.53068
1421	0	0	0	-2.39594
1422	0	0	0	-2.25191
1423	0	0	0	-2.09964
1424	0	0	0	-1.94021
1425	0	0	0	-1.77477
1426	0	0	0	-1.60447
1427	0	0	0	-1.43049
1428	0	0	0	-1.25404
1429	0	0	0	-1.07632
1430	0	0	0	-0.89854
1431	0	0	0	-0.72188
1432	0	0	0	-0.547515
1433	0	0	0	-0.376592
1434	0	0	0	-0.210218
1435	0	0	0	-0.049463
1436	0	0	0	0.104657
1437	0	0	0	0.251181
1438	0	0	0	0.389211
1439	0	0	0	0.517917
1440	0	0	0	0.636545
1441	0	0	0	0.744418
1442	0	0	0	0.840944
1443	0	0	0	0.925618
1444	0	0	0	0.998022
1445	0	0	0	1.05783
1446	0	0	0	1.10482
1447	0	0	0	1.13885
1448	0	0	0	1.15988
1449	0	0	0	1.16797
1450	0	0	0	1.16326
1451	0	0	0	1.14599
1452	0	0	0	1.1165
1453	0	0	0	1.07519
1454	0	0	0	1.02256
1455	0	0	0	0.959192
1456	0	0	0	0.885733
1457	0	0	0	0.8029
1458	0	0	0	0.711473
1459	0	0	0	0.612287
1460	0	0	0	0.506228
1461	0	0	0	0.394225
1462	0	0	0	0.277242
1463	0	0	0	0.15627
1464	0	0	0	0.032321
1465	0	0	0	-0.0935785
1466	0	0	0	-0.220398
1467	0	0	0	-0.347111
1468	0	0	0	-0.472698
1469	0	0	0	-0.59616
1470	0	0	0	-0.716522
1471	0	0	0	-0.832843
1472	0	0	0	-0.944217
1473	0	0	0	-1.04979
1474	0	0	0	-1.14875
1475	0	0	0	-1.24036
1476	0	0	0	-1.32392
1477	0	0	0	-1.39883
1478	0	0	0	-1.46453
1479	0	0	0	-1.52055
1480	0	0	0	-1.56651
1481	0	0	0	-1.60208
1482	0	0	0	-1.62705
1483	0	0	0	-1.64128
1484	0	0	0	-1.64469
1485	0	0	0	-1.63732
1486	0	0	0	-1.61928
1487	0	0	0	-1.59075
1488	0	0	0	-1.55202
1489	0	0	0	-1.50343
1490	0	0	0	-1.44541
1491	0	0	0	-1.37845
1492	0	0	0	-1.30312
1493	0	0	0	-1.22005
1494	0	0	0	-1.12991
1495	0	0	0	-1.03344
1496	0	0	0	-0.931415
1497	0	0	0	-0.824659
1498	0	0	0	-0.71402
1499	0	0	0	-0.600373
1500	0	0	0	-0.484614
1501	0	0	0	-0.367649
1502	0	0	0	-0.250388
1503	0	0	0	-0.133739
1504	0	0	0	-0.0185999
1505	0	0	0	0.0941478
1506	0	0	0	0.203647
1507	0	0	0	0.30907
1508	0	0	0	0.409628
1509	0	0	0	0.504573
1510	0	0	0	0.593206
1511	0	0	0	0.674883
1512	0	0	0	0.749018
1513	0	0	0	0.815088
1514	0	0	0	0.872637
1515	0	0	0	0.921282
1516	0	0	0	0.960711
1517	0	0	0	0.990688
1518	0	0	0	1.01105
1519	0	0	0	1.02173
1520	0	0	0	1.02272
1521	0	0	0	1.01409
1522	0	0	0	0.996012
1523	0	0	0	0.968704
1524	0	0	0	0.932479
1525	0	0	0	0.887714
1526	0	0	0	0.834856
1527	0	0	0	0.774418
1528	0	0	0	0.706974
1529	0	0	0	0.633152
1530	0	0	0	0.553633
1531	0	0	0	0.469145
1532	0	0	0	0.380451
1533	0	0	0	0.288354
1534	0	0	0	0.193679
1535	0	0	0	0.0972735

